Ultracool dwarfs identified using spectra in LAMOST DR7

In this work, we identify 734 ultracool dwarfs with a spectral type of M6 or later, including one L0. Of this sample, 625 were studied spectroscopically for the first time. All of these ultracool dwarfs are within 360~pc, with a \textit{Gaia} G magnitude brighter than ~19.2 mag. By studying the spectra and checking their stellar parameters (Teff, logg, and [FeH] derived with the LAMOST pipeline, we found their cool red nature and their metallicity to be consistent with the nature of Galactic thin-disk objects. Furthermore, 77 of them show lithium absorption lines at 6708A, further indicating their young ages and substellar nature. Kinematics obtained through LAMOST radial velocities, along with the proper motion and parallax data from Gaia EDR3, also suggest that the majority of our targets are thin-disk objects. Kinematic ages were estimated through the relationship between the velocity dispersion and the average age for a certain population. Moreover, we identified 35 binaries, with 6 of them reported as binaries for the first time.

==> table/AA-2021-42009-CDS-readme.txt <==
J/A+A/XXX/XXX Ultracool dwarfs identified with spectra in LAMOST DR7(Wang+, 2022)
================================================================================
Ultracool dwarfs identified with spectra in LAMOST DR7
You-Fen Wang, A-Li Luo, Wen-Ping Chen, Hugh R. A. Jones, Bing Du, Yin-Bi Li , 
Shuo Zhang, Zhong-Rui Bai, Xiao Kong, and Yan-Xin Guo
      <Astron. Astrophys. XXX, XXX (2022)>
      =2022A&A...XXX..XXXW
================================================================================
ADC_Keywords: surveys ; stars; dwarfs; late type; Spectroscopy; optical
Keywords: surveys:stars – late-type:stars – low-mass:brown dwarfs –
          binaries: visual

Abstract:
    We identify 734 ultracool dwarfs having spectral type M6 or later including
 one L0, of which, 625 are having spectral observation for the first time with 
LAMOST. All these ultracool dwarfs are within 360 pc, with the Gaia G magnitude
 brighter than ∼ 19.2 mag. Studying the spectra and checking their stellar 
parameters (T eff , log g and [M/H]) derived with the LAMOST pipeline, we found
 their cool red nature and their metallicity consistent with being Galaxy thin 
disk objects. Furthermore, 77 of them show lithium absorption line at 6708 \AA 
indicating their young ages and substellar nature. Kinematics obtained through
 LAMOST radial velocities combining with the proper motion and parallax from 
Gaia EDR3, also suggest the majority of our targets are thin disk objects. 
Kinematic ages are estimated through the relationship between the velocity 
dispersion and the average age for a certain population. Moreover, 35 binaries
 are identified, among which 6 are reported as binaries for the first time.

Description:
    734 late-type M dwarfs identified visually from LAMOST DR7 are presented in Table 1. The atmospheric parameters(Teff, Logg, and M/H), radial velocity and signal to noise in SDSS i and z band, and radial velocity from LAMOST DR7 are presented in Table 2. We also listed the flag of the lithium strength in Table 2. In Table 3, we list the kinematic parameters calculated for 571 objects of our ultracool dwarf sample with radial velocity from LAMOST DR7, and photometry and astrometric from Gaia EDR3.

File Summary:
--------------------------------------------------------------------------------
 FileName                Lrecl    Records    Explanations
--------------------------------------------------------------------------------
ReadMe                     80          .     This file
UCDs_table1.dat            173       734     The ultracool dwarfs
parameters_table2.dat      100       734     Radial velocity and atmosphere 
                                             parameters in LDR7.
kinematics_table3.dat      154       571     Kinematic parameters
--------------------------------------------------------------------------------


Byte-by-byte Description of file: UCDs_table1.dat
--------------------------------------------------------------------------------
  Bytes Format  Units   Label      Explanations
--------------------------------------------------------------------------------
  1- 5   I5     ---     No.       running number
  6- 15  A10    ---     obsid      LAMOST obsid
 16- 27  F12.5  deg     RA         Right ascension (J2000.0)
 28- 39  F12.5  deg     Dec        Declination (J2000.0)
 40- 44  A5     ---     SpT1       Spectral type from LAMOST DR7
 45- 64  A20    ---     source_id  Gaia source_id
 65- 74  F10.2  mas     parallax   parallax from Gaia EDR3
 75- 84  F10.2  mas     e_parallax uncertainty of parallax from Gaia EDR3
 85- 94  F10.2  mas/yr  pmra       proper motion in RA direction from Gaia EDR3
 95-104  F10.2  mas/yr  e_pmra     uncertainty of proper motion in RA direction
                                    from Gaia EDR3              
105-114  F10.2  mas/yr  pmdec      proper motion in Dec direction  from Gaia 
                                    EDR3 
115-124  F10.2  mas/yr  e_pmdec    uncertainty of proper motion in Dec 
                                    direction from Gaia EDR3
125-134  F10.3  ---     RUWE       RWUE from Gaia EDR3
135-144  F10.3  mag     Gmag       G band magnitude from Gaia EDR3
145-154  F10.3  mag     BPmag      BP band magnitude from Gaia EDR3
155-164  F10.3  mag     RPmag      RP band magnitude from Gaia EDR3
165-173  A9     ---     SpT2       spectral type from the literature(SIMBAD)
--------------------------------------------------------------------------------


Byte-by-byte Description of file: parameters_table2.dat
-----------------------------------------------------------------------------
   Bytes Format   Units        Label     Explanations
-----------------------------------------------------------------------------
   1- 12 F12.5    deg          RA       Right ascension (J2000.0)
  13- 24 F12.5    deg          Dec      Declination (J2000.0)
  25- 32 F8.2     km/s         rv       radial velocity from LAMOST DR7
  33- 38  I8      K            Teff     Effective temperature from LAMOST DR7
  39- 44  I8      K            e_Teff   uncertainty of effective temperature
                                        from LAMOST DR7
  45- 54 F10.2    dex          logg     surface gravity from LAMOST DR7
  55- 64 F10.2    deX          e_logg   uncertainty of surface gravity from 
                                        LMAOST DR7
  65- 74 F10.2    dex          M_H      Metallicity  from LAMOST DR7
  75- 84 F10.2    dex          e_M_H    uncertainty of metallicity from LAMOST
                                        DR7
  85- 88 A4       ---          Li       Flag of the lithium strength(H strong,
                                        M medium, L weak)
  89- 94 I6       ---          SNR_i    Signal to noise ratio in SDSS i band 
                                        from LAMOST DR7
  95-100 I6       ---          SNR_z    Signal to noise ratio in SDSS z band
                                        from LAMOST DR7
--------------------------------------------------------------------------------


Byte-by-byte Description of file: kinematics_table3.dat
-----------------------------------------------------------------------------
   Bytes Format  Units         Label      Explanations
-----------------------------------------------------------------------------
   1- 12 F12.5    deg          RA         Right ascension (J2000.0)
  13- 24 F12.5    deg          Dec        Declination (J2000.0)
  25- 32 F8.2     km/s         U          Galactic U velocity
  33- 38 F6.2     km/s         eh_u       upper uncertainty of Galactic U
                                          velocity
  39- 45 F7.2     km/s         el_u       lowwer uncertainty of Galactic U 
                                          velocity
  46- 53 F8.2     km/s         V          Galactic V velocity
  54- 59 F6.2     km/s         eh_V       upper uncertainty of Galactic V
                                          velocity
  60- 66 F7.2     km/s         el_V       lowwer uncertainty of Galactic V
                                          velocity
  67- 74 F8.2     km/s         W          Galactic W velocity
  75- 80 F6.2     km/s         eh_W       upper uncertainty of Galactic W 
                                          velocity
  81- 87 F7.2     km/s         el_W       lowwer uncertainty of Galactic W 
                                          velocity
  88- 95 F8.2     pc           z_gal      Galactic height 
  96-101 F6.2     pc           eh_z_gal   upper uncertainty of Galactic height
 102-108 F7.2     pc           el_z_gal   lowwer uncertainty of Galactic height
 109-120 F12.2    pc           r_gal      distance to the Galactic center on 
                                          the Galactic plane
 121-127 F7.2     pc           eh_r_gal   upper uncertainty of  distance to the
                                          Galactic center on the Galactic plane
 128-134 F7.2     pc           el_r_gal   lowwer uncertainty of  distance to 
                                          the Galactic center on the Galactic
                                          plane
 135-144 F10.2    ---          TD_D       probability ratio of thick disk over
                                          disk
 144-154 I10      ---          TD_H       probability ratio of thick disk over
                                          halo
--------------------------------------------------------------------------------

    Author's address:
    Ali Luo <lal@bao.ac.cn>
================================================================================
(End)                            Ali Luo [NAOC, China]     20-Dec-2021



==> table/UCDs_table1.dat <==
    1 369905116     0.29067     7.30335  dM7 2745889793400449280     25.43      0.15    135.18      0.19    -78.93      0.09     1.461    16.333    18.274    14.390 -9999.99
    2 472904167     0.64809    17.48399  dM6 2772949702272966144  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    16.756    18.395    14.938 -9999.99
    3 474610041     0.77652    39.20759  dM6 2881030840586539264     15.91      0.06     68.35      0.04    -56.65      0.04     1.009    16.574    18.716    15.222 -9999.99
    4 592310145     1.82317    36.46536  dM6 2877146781401666816     14.19      0.07     16.77      0.08    -38.87      0.05     1.112    16.692    18.702    15.374 -9999.99
    5 593009044     2.23202    49.31638  dM6  393621524910343296     67.76      0.04    352.67      0.03    202.42      0.03     1.103    14.385    16.769    12.998 -9999.99
    6 472906086     2.45851    17.15581  dM6 2772737844422061440     28.13      0.07     -6.68      0.10    -77.52      0.08     1.005    16.340    18.788    14.941 -9999.99
    7 354310106     4.60190    36.47204  dM6 2876595273240771840     20.78      0.05    174.36      0.04   -206.20      0.05     1.003    16.127    18.178    14.791 -9999.99
    8 284610069     5.12607    33.08272  dM7 2863419584886542080     81.57      0.04   1075.61      0.04   -863.67      0.04     1.052    13.935    16.400    12.538 -9999.99
    9 372110218     5.42199    36.32373  dM6  378382770487254912     10.47      0.11    -73.46      0.10    -26.90      0.10     1.726    16.640    18.522    15.275 -9999.99
   10 614109230     6.12484    36.83748  dM6  378467643336605056     30.63      0.05   -132.67      0.04    -14.74      0.04     1.046    15.703    17.855    14.356 -9999.99
   11 372609090     6.21236    39.99766  dM6  380163124627108992     20.00      0.07    195.80      0.05     -1.74      0.06     1.409    15.768    17.934    14.399 -9999.99
   12 490408188     6.75129    43.00825  dM6  382545182211433088  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    16.646    18.510    15.142 -9999.99
   13 475305169     7.56252    40.79177  dM6  380967486101663488     23.96      0.84     80.46      0.61    -22.04      0.58    12.131    16.367    18.454    14.809 -9999.99
   14 173903161     8.11219     7.31152  dM6 2747964404339126912      3.54      0.15     14.61      0.17      3.03      0.13     0.993    17.988    20.036    16.678 -9999.99
   15 173905038     8.58863     6.15964  dM6 2555661126311158656     15.89      0.14    277.44      0.17     12.54      0.12     2.277    16.008    18.030    14.682 -9999.99
   16 475308008     8.65799    40.83333  dM6  381017479521263360     47.81      0.05     32.64      0.04   -202.30      0.05     0.956    15.322    17.779    13.927 -9999.99
   17 372606163     8.70549    38.05650  dM7  366968710215233920     17.72      0.13    141.48      0.11     -3.69      0.10     0.978    17.510    20.087    16.062 -9999.99
   18 173915221     8.77599     8.63996  dM6 2749693592532145536     28.11      0.06     74.63      0.07    -77.47      0.06     0.992    16.296    18.726    14.901 -9999.99
   19 354312164     9.05043    38.08974  dM7  368455623597278592     13.81      0.12    139.68      0.09     -2.25      0.08     0.957    17.558    19.962    16.174 -9999.99
   20 475308031     9.13565    41.40919  dM6  381419106206960512      8.47      0.12     53.20      0.11    -10.23      0.12     0.971    18.004    20.087    16.665 -9999.99
   21   1603083     9.50322    40.43977  dM6  380763114378364416     24.33      0.04    -75.26      0.03     10.78      0.03     1.261    14.697    16.671    13.383 -9999.99
   22    402144     9.55365    38.84236  dM6  368514898441866368     17.21      0.06    163.84      0.05     12.50      0.05     1.053    16.422    18.524    15.082 -9999.99
   23    403168     9.82952    40.72226  gM6  381144782353424640      3.14      0.11     10.82      0.11     -7.72      0.08     0.972    17.592    19.232    16.093 -9999.99
   24   7115090     9.85663    41.74927  dM6  381257447935603712     10.38      0.15      6.39      0.11      5.23      0.11     0.961    17.825    19.916    16.441 -9999.99
   25    416126    10.09341    42.58197  dM6  387402412263459200      6.78      0.07     42.38      0.06     -5.07      0.06     0.981    16.672    18.534    15.363 -9999.99
   26    411178    11.03242    42.57972  dM7  387365162011371904     32.54      0.33    108.31      0.31     44.97      0.23     2.101    16.234    18.186    14.127 -9999.99
   27    401218    11.04796    38.32917  dM6  367594121878221312      8.54      0.12     -9.25      0.11     31.32      0.09     0.903    17.829    19.918    16.480 -9999.99
   28 198315062    11.45852    35.78562  dM6  364042561880985472     15.38      0.08    112.49      0.07    -39.57      0.05     1.307    16.230    18.344    14.871 -9999.99
   29  59512249    11.68433    29.72253  dM6  312179874003995648     22.31      0.03     54.37      0.04    -28.32      0.02     1.054    14.653    16.333    13.409 -9999.99
   30 700204131    12.09914     7.21904  dM6 2556696930688580096      7.07      0.09    -63.96      0.10    -36.88      0.09     1.002    16.966    18.414    15.782 -9999.99
   31 353904140    12.44666    37.46155  dM7  367625423598784000      9.13      0.16     -4.16      0.14    -10.43      0.10     0.898    18.233    20.765    16.787 -9999.99
   32 279509147    12.57242    40.92285  dM6  375006037134307456     10.19      0.13    -58.82      0.12    -43.99      0.09     0.996    17.853    19.923    16.483 -9999.99
   33 600813112    12.58513    28.65041  dM6 2809871818130594048     14.76      0.16     69.83      0.18    -46.02      0.12     2.940    16.439    18.450    15.024 -9999.99
   34  10816189    13.01419    28.21806  dM6 2809049353368323456      5.75      0.07     19.46      0.07    -34.86      0.05     0.968    16.423    17.960    15.214 -9999.99
   35 197110102    13.32259    39.75626  dM7  374088352947198336     11.20      0.28    -40.28      0.28     -9.37      0.21     1.112    19.115    21.228    17.626 -9999.99
   36  18508206    13.44667    36.56285  dM6  364512603101254016     10.71      0.73    104.28      0.70     25.33      0.51     3.550    18.097    19.962    16.496 -9999.99
   37 588015129    13.54300     5.15804  dM6 2552677670228493824     18.35      0.05     43.25      0.06    -20.96      0.04     1.374    14.515    16.605    13.167 -9999.99
   38   8208016    13.59737     2.18826  dM6 2549780933830034560      6.70      0.20    -12.65      0.25     33.91      0.23     1.017    18.447    20.104    17.140 -9999.99
   39 353907039    13.66949    36.33051  dM6  364306895643528832     15.57      0.13    -96.74      0.12   -143.32      0.07     0.977    17.306    19.562    15.901 -9999.99
   40    412219    13.91789    41.96475  dM6  375492188777802240     10.02      0.06      0.85      0.06    -35.03      0.05     1.002    16.732    18.738    15.407 -9999.99
   41  18508048    13.98465    37.81901  dM6  364685260787193216      4.97      0.19     27.54      0.18    -30.00      0.13     1.086    18.491    20.414    17.125 -9999.99
   42 197110233    14.19467    39.98317  dM6  373921334554601856      9.81      0.15     53.81      0.14    -32.82      0.10     1.043    17.721    20.010    16.303 -9999.99
   43 200710031    14.32015    42.60428  dM6  374877703512459520  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    18.823    20.384    17.120 -9999.99
   44 353913154    14.59286    39.03305  dM7  370827755510768640     11.11      0.08     71.89      0.07      1.61      0.05     0.937    17.245    19.517    15.878 -9999.99
   45 197114077    14.60941    40.96502  dM6  374266821724115840     10.56      0.08     65.45      0.09    -30.01      0.06     1.055    16.563    18.029    14.840 -9999.99
   46 200716192    14.87851    44.78877  dM6  377355414311391872     12.24      0.11    105.97      0.08     19.51      0.06     1.017    17.483    19.575    16.145 -9999.99
   47 495902075    14.95670     7.91706  dM7 2577703757467501440     19.29      0.12      4.05      0.17   -135.53      0.12     0.800    17.556    20.252    16.086 -9999.99
   48 616710161    15.01654    55.90959  dM6  423535834694850304     27.92      0.04   -332.21      0.03     52.74      0.03     1.092    15.807    17.991    14.451 -9999.99
   49 197116230    15.04106    42.14177  dM6  374803108521007488     18.79      0.12    139.29      0.10    -39.70      0.08     2.582    15.843    17.952    14.501 -9999.99
   50 263504233    15.05861    34.06827  dM6  362721124998424832     24.40      0.04    227.70      0.03      4.91      0.03     1.231    14.785    16.712    13.476 -9999.99
   51 371102118    15.12043     5.33891  dM6 2552353176859354368     14.88      0.09    290.23      0.11    -30.09      0.08     1.102    16.765    18.791    15.442 -9999.99
   52 368003180    15.18199    35.30248  dM6  363231504551919744      8.39      0.22    -10.74      0.20     -1.86      0.14     0.974    18.468    20.314    17.108 -9999.99
   53 197115098    15.51589    41.16195  dM8  374469814762905600      8.43      0.46    -21.94      0.44     -9.72      0.30     1.533    19.028    21.372    17.352 -9999.99
   54 403205187    15.77892    46.52412  dM6  401191623810275968      9.54      0.14     88.58      0.15      0.19      0.10     0.985    17.893    19.901    16.537 -9999.99
   55 379413098    15.88307    27.19079  dM6  307589069360662016     25.90      0.04    -35.19      0.05    -31.83      0.03     1.060    15.682    17.765    14.350 -9999.99
   56 197105175    15.93150    39.34095  dM6  370888636671280000     17.60      0.05    119.56      0.05    -14.92      0.04     1.081    16.309    18.311    14.981 -9999.99
   57  23101168    15.93207    37.17083  dM6  369661070594307328     20.73      0.04    143.10      0.04     17.83      0.03     1.283    15.345    17.302    14.031 -9999.99
   58 286605207    16.16718    11.49660  dM6 2584082677255246720  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    14.903    16.923    13.549 -9999.99
   59 353516237    16.21154    49.46694  dM6  402667207072027008     10.98      0.06    -72.54      0.05    -48.02      0.04     1.121    16.265    18.082    14.778 -9999.99
   60 403205219    16.24323    45.81067  dM6  377092257371699328     13.88      0.05    135.17      0.05    -21.16      0.04     1.057    16.401    18.394    15.073 -9999.99
   61 197115146    16.46675    41.18157  dM6  371508005314836736      8.65      0.19    -41.86      0.16    -99.94      0.12     0.951    18.508    20.636    17.137 -9999.99
   62 399314113    16.56550    33.80900  dM7  314793443208251904     11.23      0.25     99.19      0.26     53.86      0.22     1.010    18.730    21.260    17.244 -9999.99
   63 282014119    16.62959    32.50455  dM6  313551819702086528     13.06      0.09    -23.37      0.10     21.61      0.08     0.915    17.359    19.591    16.022 -9999.99
   64 184208240    16.91931    38.23059  dM6  369830601543738496     29.77      0.05    -36.38      0.05    -83.39      0.05     1.035    15.435    17.515    14.104 -9999.99
   65 678302133    16.98387    32.63731  dM6  313557458994699520     10.80      0.05     33.39      0.05      6.15      0.04     1.167    15.770    17.697    14.454 -9999.99
   66 353501224    17.24106    45.00700  dM7  376859809444597504      8.28      0.25     14.85      0.26    -47.33      0.14     1.016    18.825    21.181    17.397 -9999.99
   67 471612175    17.24593     8.04303  dM6 2577817797439088768     23.72      0.07     44.19      0.09    -35.69      0.06     1.200    16.276    18.490    14.913 -9999.99
   68 200707161    17.90266    41.46442  dM7  372989876407551488     26.79      0.07    246.04      0.08    -86.18      0.06     0.913    16.040    18.711    14.605    M5.5e
   69 399303159    17.95992    33.36241  dM6  314062439783197824     10.93      0.12    -81.48      0.11     48.09      0.10     1.223    17.249    19.492    15.846 -9999.99
   70 399302118    18.09793    31.00304  dM7  310169790656407808     11.94      0.19    153.13      0.18    -23.20      0.14     0.959    18.254    20.668    16.820 -9999.99
   71 200712187    18.58786    45.32848  dM7  397838078986485760      8.48      0.19     39.96      0.19    -19.77      0.20     1.027    18.499    21.057    17.064 -9999.99
   72 200709234    18.65337    43.67350  dM6  373664525575351680     16.57      0.22     71.07      0.22    -66.96      0.19     4.449    15.819    17.381    14.060    dM5.0
   73 197106053    18.79269    39.75781  dM6  371847376452252544     10.06      0.15     -4.70      0.19    -42.95      0.12     1.097    17.615    19.355    15.839 -9999.99
   74 603608082    18.95464    47.04043  dM6  398417285391565440     21.43      0.04    198.20      0.04    -12.05      0.03     1.105    15.451    17.408    14.140 -9999.99
   75 353507022    18.96157    45.60573  dM6  397944117434930816      4.96      0.15     70.30      0.12    -44.63      0.11     1.042    17.746    19.830    16.426 -9999.99
   76 399315150    19.07160    34.08616  dM6  320067392465103872     25.30      0.05    236.49      0.06     -4.25      0.04     1.067    15.914    18.116    14.554 -9999.99
   77 282004220    19.58950    32.26877  dM7  310718859273400192     13.87      0.28     -4.16      0.28    -71.01      0.22     0.944    18.946    21.257    17.424 -9999.99
   78 174610056    19.68275    -2.94461  dM6 2483700323655945472     12.69      0.12     36.76      0.12     -6.77      0.10     1.437    16.629    18.657    15.301 -9999.99
   79 353506080    19.72692    46.76412  dM6  398352070608494464     13.86      0.12    196.53      0.12   -199.28      0.11     1.080    17.457    19.698    16.072 -9999.99
   80 402602192    19.81360    39.11383  dM6  371561984463843456      6.13      0.22     28.97      0.17    -14.35      0.17     1.083    18.120    20.158    16.776 -9999.99
   81 678415239    19.84867    12.15829  dM6 2586570253593529472     17.02      0.07    151.13      0.08     62.04      0.06     1.075    16.707    18.779    15.367 -9999.99
   82 284016119    19.87749    38.24843  dM6  321982840504952448     11.07      0.13      0.01      0.11    -47.74      0.11     0.893    17.648    19.740    16.257 -9999.99
   83 284003208    19.93820    36.73763  dM6  321561246514439936  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    17.031    18.299    14.955 -9999.99
   84 201401248    20.03277    34.26565  dM6  319993175429848320     19.53      0.05     46.26      0.05    -11.31      0.05     1.046    16.266    18.316    14.935 -9999.99
   85 173402042    20.03481    -3.84380  dM6 2483383664307245568     13.91      0.07     55.62      0.09    -19.70      0.06     1.093    16.638    18.644    15.314 -9999.99
   86 370410172    20.06390    43.18733  dM8  373413875579871744     33.24      0.13     15.48      0.11   -110.47      0.09     0.838    16.485    19.226    15.003 -9999.99
   87  20604015    20.07206    -1.17828  dM6 2533500671316272256      2.84      0.15     33.94      0.21    -28.53      0.14     0.908    17.998    19.693    16.707 -9999.99
   88 476404099    20.07539     5.73361  dM6 2564448766837626880     19.90      0.08    -49.23      0.10   -106.19      0.08     1.771    15.451    17.560    14.111 -9999.99
   89 282009096    20.11885    33.04416  dM7  316760439445472512     29.53      0.30    271.94      0.28     32.19      0.28     4.816    16.066    18.672    14.614     M6.0
   90 284002075    20.19334    34.68137  dM6  320027329009809920     12.27      0.11     66.68      0.09    -14.19      0.08     0.889    16.994    19.056    15.628 -9999.99
   91 284001232    20.19570    34.41690  dM7  319996057352844800     11.63      0.13    -86.00      0.14    -62.79      0.12     0.825    17.894    20.354    16.518 -9999.99
   92 399309188    20.43008    33.88176  dM6  319911021295495296      9.28      0.12     86.04      0.12   -158.97      0.09     1.018    17.587    19.787    16.215 -9999.99
   93  66215160    20.54215    -0.99167  dM6 2533530255051068032     16.36      0.07    213.76      0.08    -62.72      0.06     1.080    16.421    18.499    15.083      M6V
   94 485305219    20.60654    22.07546  dM6  289697678714664320     18.79      0.06    -21.13      0.08    -11.05      0.05     1.209    16.098    18.281    14.739 -9999.99
   95 370402109    20.83528    41.73125  dM6  372439807060188288      6.48      0.20     47.12      0.18     -5.55      0.20     0.854    18.631    20.922    17.215 -9999.99
   96 201405134    20.85606    35.32771  dM8  320446994559357312     14.51      0.22    -37.64      0.24   -102.37      0.19     0.972    18.588    20.959    17.059 -9999.99
   97  20608109    20.94326    -2.32188  dM6 2485193975842637312      6.79      0.12     35.59      0.13    -54.24      0.11     0.919    17.368    19.277    16.030 -9999.99
   98 174604025    21.06242    -1.91769  dM6 2485315093919825024     11.83      0.40    -36.44      0.34    -36.05      0.29     1.414    17.362    18.634    15.257 -9999.99
   99 506211090    21.13035    -0.46597  dM7 2533946665015570304     29.17      0.25     66.72      0.31   -170.47      0.18     3.509    15.904    18.481    14.476      M7V
  100 281012076    21.58211    30.08905  dM6  309287333789383680     37.45      0.03    265.47      0.03     37.31      0.03     1.233    14.681    16.755    13.348 -9999.99
  101 388404012    21.72547     7.46792  dM6 2566192420479884160  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    17.091    18.694    15.045 -9999.99
  102 202614066    21.90758    28.38821  dM7  296972971062025984     10.72      0.33    -19.52      0.37    -74.32      0.25     1.037    19.134    21.258    17.660 -9999.99
  103 382313198    21.92476    33.84088  dM7  317236042648729216      7.16      0.19    -10.71      0.19    -16.28      0.14     1.020    18.354    20.601    16.962 -9999.99
  104 197615036    22.16353    33.30239  dM8  317013288464462464     18.83      0.22     77.50      0.22    -97.46      0.17     1.084    18.409    21.080    16.861 -9999.99
  105 202602225    22.42839    26.41734  dM6  295439221060642304      6.77      0.65      0.24      0.55    -22.77      0.42     2.570    18.055    20.197    16.449 -9999.99
  106 354808122    22.67928     2.60981  dM6 2559743131948470272     36.73      0.04   -131.65      0.05   -188.54      0.03     1.159    14.979    17.150    13.634      M6V
  107  66212160    22.90105    -0.96671  dM6 2485668896146252288     35.32      0.05    262.64      0.05    -28.33      0.03     1.187    15.350    17.560    13.990 -9999.99
  108  66212020    22.98315    -0.70680  dM6 2485891341092539648     31.55      0.04    -68.57      0.05   -141.69      0.03     1.189    15.276    17.362    13.942     M4.5
  109 202605222    23.08521    27.03293  dM6  295855145693349248      2.07      1.09     30.43      0.81    -53.82      0.59     4.104    18.062    19.815    16.408 -9999.99
  110 388407157    23.16862     5.06769  dM6 2561829695780369152     14.27      0.08    207.65      0.07    -65.31      0.05     1.016    16.710    18.695    15.390 -9999.99
  111 285216210    23.17455    31.55243  dM7  315503349762801280      8.80      0.19    -81.73      0.16   -100.50      0.14     0.943    18.168    20.210    16.791 -9999.99
  112 202601244    23.20934    25.87748  dM8  295161186352604800     29.10      0.14    264.42      0.12    -72.63      0.10     0.991    17.504    20.463    15.994 -9999.99
  113 499302128    23.23241    19.92363  dM6   96118275708237440     23.16      0.06    200.51      0.06     39.17      0.04     0.997    16.303    18.586    14.934 -9999.99
  114 485312220    23.32286    24.77840  dM7  291998127622781440     27.10      0.07     44.48      0.07    -98.81      0.05     1.108    15.998    18.329    14.612 -9999.99
  115 285110033    23.50500    28.90570  dM8  296885117505905152     19.16      0.10     23.30      0.12    -30.74      0.06     1.026    17.112    19.546    15.709 -9999.99
  116 678904009    23.58152    29.33255  dM7  302952222668012032     31.67      0.08    288.71      0.07     -8.64      0.05     1.073    16.060    18.494    14.651 -9999.99
  117 202604160    23.69247    28.21337  dM7  296095595146354048      9.69      0.32    100.13      0.31    -38.31      0.22     0.997    18.943    20.543    17.411 -9999.99
  118 678915149    23.78134    30.15795  dM6  303294892342717184     13.88      0.07     86.94      0.06    -25.08      0.05     0.986    16.221    18.129    14.913 -9999.99
  119 197613084    23.79090    31.96446  dM7  315847741715372032     19.20      0.12    -26.59      0.12   -141.68      0.10     1.013    17.380    19.898    15.940 -9999.99
  120 202604098    23.96764    27.91674  dM7  296028490573311488     18.00      0.23    -29.41      0.27    -96.90      0.16     0.903    17.947    20.725    16.467 -9999.99
  121 202615040    24.05140    29.50949  dM7  302975823512875008      6.96      0.21     24.97      0.23    -36.97      0.18     0.967    18.657    20.995    17.192 -9999.99
  122 203204054    24.21913    33.36530  dM6  316277788200150400      7.12      0.15     46.37      0.15     -0.92      0.10     1.171    17.688    19.673    16.140 -9999.99
  123 285105063    24.73775    29.32515  dM6  302256712843953280     16.52      0.09     37.82      0.11   -108.48      0.11     1.008    16.942    19.341    15.522 -9999.99
  124  19815222    24.85204    31.33529  dM6  303766754625900672      6.71      0.07     10.20      0.09     -7.80      0.08     1.039    16.815    18.661    15.506 -9999.99
  125 202609030    24.91853    28.92943  dM6  302092812597147136      6.45      0.45     16.21      0.46    -34.83      0.43     1.851    18.516    20.636    16.888 -9999.99
  126  30205030    25.07607    29.03692  dM6  302188749281480832     39.02      0.04     79.07      0.05     14.73      0.04     1.401    14.839    16.881    13.517 -9999.99
  127 499308212    25.13155    19.98458  dM6   96343920405477504     14.96      0.06    140.25      0.07    -32.56      0.05     0.978    16.270    18.242    14.955 -9999.99
  128  21707003    25.23012    26.59928  dM6  292675121842798080     10.19      0.10     11.98      0.09    -35.26      0.09     1.122    16.893    18.894    15.578 -9999.99
  129 285204205    25.80690    30.45744  dM6  302716892819297280     10.73      0.19    192.56      0.18    -21.89      0.15     1.153    17.687    19.721    16.325 -9999.99
  130 499308055    25.81886    20.82401  dM6   96492285755736448     17.83      0.09    144.66      0.10    -18.06      0.07     1.188    16.421    18.340    14.958 -9999.99
  131 285108180    25.90748    29.02104  dM6  302009284073136640      6.46      0.24     42.97      0.28    -46.67      0.22     0.928    18.442    20.589    17.021 -9999.99
  132 497303073    25.91972    32.86447  dM6  305483843896163200     15.02      0.11     63.20      0.16   -198.78      0.13     0.913    17.376    19.681    16.000 -9999.99
  133 202606208    26.18939    27.44518  dM6  298706488581517056     10.96      0.10     37.67      0.10    -56.75      0.10     1.018    17.528    19.838    16.116 -9999.99
  134 507505062    26.31977    16.61645  dM6   91490916598591616     49.30      0.04    -69.05      0.04     31.04      0.04     1.461    14.488    16.594    13.152 -9999.99
  135 285109008    26.46877    30.23757  dM6  302651467582529792      6.93      0.28     41.86      0.28    -15.43      0.20     0.912    18.344    20.213    16.994 -9999.99
  136 505105068    26.56900    32.06446  dM6  305201411141661568      6.53      0.18     43.51      0.18      3.67      0.18     1.198    18.024    19.956    16.646 -9999.99
  137 285109194    26.57244    30.78267  dM7  302812958353274496     10.57      0.23    -36.47      0.29    -28.88      0.29     1.046    18.880    20.985    17.433 -9999.99
  138 486905208    26.57460    31.16621  dM6  302857900891312768     10.18      0.16     19.56      0.18    -15.83      0.16     0.911    17.857    20.044    16.483 -9999.99
  139  18716193    26.84536     3.97611  dM6 2560876311824502016      8.64      0.14     -7.60      0.20    -69.27      0.14     1.040    17.671    19.637    16.362 -9999.99
  140 505105164    26.93284    31.76161  dM7  305131450418881536     11.35      0.13    -39.69      0.15   -123.46      0.15     0.890    17.990    20.162    16.587 -9999.99
  141 491205076    27.02500    31.42238  dM6  304365674930259072      4.48      0.12    -10.94      0.12    -30.98      0.13     1.010    17.645    19.459    16.339 -9999.99
  142 497304143    27.09439    32.14046  dM6  305180687924547456     12.11      0.20    225.51      0.22   -115.94      0.17     0.964    17.886    20.130    16.459 -9999.99
  143 398102124    27.19842     0.24093  dM7 2509333410032899456     32.59      0.06    239.32      0.08   -193.35      0.06     0.935    16.119    18.664    14.709       M6
  144  18715097    27.59063     3.69777  dM6 2512788453524546048      9.23      0.09     51.00      0.12    -17.10      0.08     1.009    16.745    18.718    15.427 -9999.99
  145 405407062    27.91483    46.87804  dM6  356923468906425472  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    13.780    15.362    12.073 -9999.99
  146 398101171    27.93189     0.77189  dM7 2510880216734767232     26.32      0.10    126.98      0.12     30.41      0.08     1.227    16.796    19.556    15.364 -9999.99
  147 501206145    28.16895    34.88623  dM6  306138091969699072     21.32      0.06     35.50      0.06    -62.15      0.08     1.157    15.883    17.946    14.544 -9999.99
  148 486908058    28.41395    32.32287  gM7  304483052091651200     24.00      0.06    215.03      0.07    -21.26      0.08     0.963    16.399    18.798    14.997 -9999.99
  149 484704066    29.08155    37.48162  dM7  342530930417172224     22.22      0.04    203.99      0.05    -50.87      0.06     0.966    15.929    17.999    14.596 -9999.99
  150 473509226    29.25444     8.65724  dM6 2570451791087390592     15.56      0.07    155.53      0.08     49.09      0.06     1.100    16.433    18.618    15.062 -9999.99
  151  84003098    29.50503    41.38094  dM6  345777204139584384     30.66      0.03    -35.97      0.04     20.36      0.06     1.047    15.137    17.118    13.804 -9999.99
  152 354006098    32.33521     7.39138  dM6 2521319186287342720     14.68      0.07    134.49      0.10     14.44      0.07     1.045    16.477    18.410    15.177 -9999.99
  153 500009068    32.34854     2.64366  dM7 2514565058156749568  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    16.871    18.728    15.085 -9999.99
  154 354006052    32.57470     7.65825  dM6 2521353236788096128      9.36      0.09     50.01      0.10    -23.68      0.08     1.286    16.601    18.657    15.268 -9999.99
  155 500008052    32.76273     0.94324  dM6 2513314088802030592  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99   195.000    16.942    18.659    15.286 -9999.99
  156 602403026    34.30363    51.41522  dM7  358804183546838784     37.52      0.05    -37.80      0.06    -67.61      0.06     1.050    15.440    17.827    14.047 -9999.99
  157 600009150    34.81504    27.12997  dM7  106720836270855680     26.03      0.07   -130.68      0.07   -126.49      0.07     1.223    16.134    18.410    14.758 -9999.99
  158  15309045    34.98380    59.32410  dM6  459215468053012096     55.29      0.04     89.57      0.04   -200.60      0.04     1.124    15.155    17.839    13.724 -9999.99
  159 627314236    35.51219    30.56636  dM7  132194493461817088     39.49      0.08    489.23      0.08      1.61      0.08     1.253    15.914    18.571    14.486 -9999.99
  160 483510218    35.57771     1.41512  dM6 2501572163610870272     26.88      0.48   -352.81      0.61   -417.44      0.42     9.783    15.632    17.919    14.113 -9999.99
  161  66810090    35.75860     2.75747  dM6 2513842747736564864     27.21      0.09   -157.91      0.10    -53.70      0.08     1.491    15.823    18.309    14.406 -9999.99
  162 386601112    35.86613    21.44195  dM6   99783330216241024      6.24      0.06     11.97      0.07     -6.08      0.06     1.578    15.813    17.893    14.445 -9999.99
  163  91402086    36.09476     1.94327  dM7 2501711316256432000     17.21      0.09    227.57      0.09    -91.80      0.08     1.156    16.682    18.836    15.320 -9999.99
  164 160603249    36.45532     3.08526  dM6 2515370622222616576     12.34      0.11    235.62      0.12    -94.81      0.10     2.058    16.055    18.104    14.723 -9999.99
  165 105003235    36.57847     2.96654  dM6 2515295477474838272     18.61      0.07    111.20      0.08     -2.09      0.07     1.135    16.375    18.720    14.970 -9999.99
  166 474709119    36.80491     7.27780  dM6   19523203341631104     38.41      0.35   -137.45      0.38     -9.66      0.34     8.691    14.941    17.135    13.417 -9999.99
  167 386606031    36.99947    23.34548  dM7  101557048630250880     13.20      0.06     56.97      0.07    -34.32      0.06     1.050    16.332    18.746    14.922 -9999.99
  168 278915027    37.04129     3.18000  dM7 2515419825368053120     44.07      0.07     38.48      0.08   -806.78      0.06     1.230    15.315    17.829    13.909 -9999.99
  169  91405228    37.11248     2.30908  dM6 2503236961654374144     19.62      0.06     83.19      0.05    -48.76      0.05     1.237    15.582    17.771    14.223       M5
  170 105004011    37.77710     3.61660  dM6 2515452020442910976     13.22      0.07     27.26      0.08     -9.94      0.07     0.969    16.919    18.958    15.605 -9999.99
  171  77511186    37.81189     5.57760  dM6 2516368944420956288     12.95      0.07     23.33      0.08    -35.80      0.07     1.360    16.074    18.078    14.733 -9999.99
  172 474712187    37.81493     8.16652  dM6   19693185261940096     25.80      0.05    307.66      0.06   -303.02      0.05     1.107    15.741    17.879    14.391 -9999.99
  173 628706226    38.17995    19.88273  dM6   86569979293898880      8.48      0.07    -83.85      0.10    -55.55      0.06     1.097    16.343    18.338    15.015 -9999.99
  174  82416196    39.22782    36.51499  dM6  333352997622849792     16.60      0.05    136.56      0.05    -34.37      0.05     1.072    15.451    17.266    14.174 -9999.99
  175 605703164    39.31217     8.65225  dM6   20145428138440064      8.55      0.10     38.56      0.14    -21.23      0.10     1.247    16.396    18.335    15.024 -9999.99
  176 209010133    39.74075    25.22137  dM7  126144258931133568     30.49      0.03    208.52      0.04    -51.63      0.04     1.179    14.728    16.673    13.416 -9999.99
  177   8701153    39.86332    -3.54478  dM6 2495221040851499264     38.93      0.03    125.10      0.04     90.36      0.03     1.119    14.623    16.637    13.311 -9999.99
  178 473011190    40.52004    21.97667  dM6   88713099255363328      8.77      0.08     45.91      0.09    -73.74      0.08     1.032    16.666    18.690    15.348 -9999.99
  179 248214168    40.81158    47.50114  dM6  438027634170216448     29.12      0.05    100.29      0.05    -48.27      0.05     1.327    15.386    17.507    14.039 -9999.99
  180 298306229    41.35291    12.68178  dM6   25806087659959040     16.89      0.04     18.55      0.04    -11.62      0.04     1.063    15.375    17.394    14.049 -9999.99
  181 473006009    42.14863    19.27440  dM7   83872744127196416     40.14      0.07    248.12      0.08   -124.77      0.08     0.927    16.107    18.854    14.658 -9999.99
  182  18103141    42.66916    -1.20146  dM6 2497470950879680128     12.97      0.27     -2.27      0.22    -46.14      0.19     3.665    16.495    18.506    15.045 -9999.99
  183 192409136    42.96310    44.56926  dM6  433763831149781376     32.65      0.06    145.71      0.06    -90.79      0.06     1.207    15.413    17.654    14.026 -9999.99
  184 295201051    42.98509    29.98313  dM6  129254639891156480      9.97      0.06     23.51      0.07    -23.33      0.05     1.264    15.786    17.611    14.502 -9999.99
  185  11002160    43.33595    27.22630  dM8  116297651268418304     38.92      0.36    382.08      0.42    111.58      0.38     4.067    16.659    19.656    15.151    M8.0V
  186    203066    43.78894    -0.59517  dM6 2497865366316467968      7.38      0.30     -2.37      0.33    -61.56      0.31     4.071    16.988    18.517    15.438 -9999.99
  187   1102200    43.86292    27.08432  dM6  116183611296801792     12.96      0.08     67.26      0.10   -113.11      0.09     0.989    17.114    19.178    15.770 -9999.99
  188 387103008    44.07495    20.10279  dM6   84350791167039232      4.14      0.07      5.39      0.09     -7.30      0.07     1.086    16.216    18.500    14.826 -9999.99
  189   1110169    44.09596    27.42189  dM6  116196221320744704      6.05      0.12     11.79      0.12     -7.14      0.11     0.978    17.314    19.407    15.963 -9999.99
  190  18109228    44.64142    -1.67787  dM6 5187682540601275136     28.06      0.03    -11.11      0.04   -174.20      0.03     1.177    14.890    16.791    13.587 -9999.99
  191    215190    44.67064     0.06216  dM6 2498012082399247872     13.74      0.09    154.72      0.10   -118.41      0.10     1.480    16.407    18.552    15.055      M6V
  192 369307151    44.83092     6.30454  dM6    7201908536788864      8.11      0.07     11.99      0.09      3.04      0.07     1.094    16.597    18.622    15.254 -9999.99
  193 163416235    44.94397    38.92647  dM6  143558461530827264     32.94      0.62    233.52      0.71    -90.03      0.67     5.031    14.131    15.760    12.439      M5V
  194  18107098    45.24820    -3.29648  dM6 5186329415449750400     21.21      0.08    115.02      0.08   -232.50      0.07     1.043    16.543    18.800    15.163 -9999.99
  195    207035    45.59217    -2.18956  dM6 5186851374235175168      9.45      0.26    -39.68      0.34   -105.93      0.25     1.823    17.953    20.208    16.592 -9999.99
  196 249701157    45.71574    26.70844  dM6  115687903353944064     29.64      0.08    190.77      0.07     94.96      0.06     1.152    15.648    17.861    14.285 -9999.99
  197  11015198    45.77211    28.94724  dM6  116790507356755840     11.69      0.14     41.04      0.14   -139.78      0.11     0.968    17.561    19.650    16.216 -9999.99
  198   1105125    46.20211    27.47073  dM6  115750987833471488      7.70      0.13     12.73      0.15    -18.89      0.12     1.580    16.806    18.899    15.418 -9999.99
  199 249704085    46.28364    27.70757  dM6  115851902384016128     30.33      0.37    229.13      0.40    -55.77      0.34     8.804    15.263    17.466    13.831      M5e
  200  11004074    46.56108    28.54025  dM6  121967867092797696     18.47      0.08    -31.19      0.10   -124.52      0.10     1.103    16.552    18.553    15.238 -9999.99
  201 368608173    47.15233    12.59237  dM6   27864893118579840  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    16.579    18.196    14.625 -9999.99
  202 410402067    47.25953     5.52763  dM6    4225083883716480     17.60      0.04    174.68      0.05   -189.78      0.05     1.010    15.815    17.700    14.514 -9999.99
  203 617511086    47.72557    61.11016  dM6  463222054059789312     20.01      0.05     -1.25      0.05   -175.65      0.05     1.027    16.479    18.574    15.144 -9999.99
  204 295910093    47.74116    28.44426  dM6  121733980353492224     18.10      0.08     40.92      0.11     -6.60      0.11     1.177    16.566    18.694    15.205 -9999.99
  205 633215008    47.81490     1.10850  dM6 3266937637860051840     59.56      0.04    113.88      0.04    -16.44      0.03     1.064    14.177    16.503    12.800    M5.5V
  206 617504038    47.83000    60.01975  dM6  462908693245872384     10.62      0.08     41.00      0.10    -53.57      0.10     1.061    17.169    19.195    15.845 -9999.99
  207 679104064    48.10524     0.36612  dM7 3266835142761145088     32.07      0.14    177.94      0.16    -28.39      0.16     2.483    15.937    18.521    14.509      M7V
  208  10913011    48.55291    28.67558  dM6  121843656638575872     67.07      0.07    311.20      0.07   -750.01      0.05     1.447    14.582    17.094    13.183 -9999.99
  209   8316087    49.23505     6.28398  dM7   10147740705836800     20.74      0.14    182.23      0.13   -111.28      0.11     1.085    17.207    19.771    15.776 -9999.99
  210 388610116    49.63355    -0.40885  dM6 3265738448631909248     22.05      0.05     91.06      0.05     28.68      0.05     1.012    16.082    18.188    14.738      M6V
  211 602111138    49.67294    53.91494  dM6  446709210476245760     13.89      0.05    154.40      0.04    -39.00      0.04     1.151    15.634    17.601    14.308 -9999.99
  212 473708022    50.37418    38.79140  dM8  235505877319305088     45.22      0.10   -121.96      0.12    -35.38      0.10     0.772    15.943    18.784    14.476     M5.5
  213 388610175    50.45324    -0.86915  dM6 3262741489171756160     12.07      0.09     71.04      0.10   -109.76      0.10     0.971    17.287 -9999.990 -9999.990      M5V
  214  72715208    50.98005    26.08777  dM6  117333180767764352     11.15      0.14    -12.74      0.15    -44.94      0.10     1.371    16.673    18.704    15.324 -9999.99
  215 188002163    51.37979    30.91880  dM6  123996874066752640      3.48      0.10      8.16      0.13     -8.33      0.09     1.201    16.501    18.954    15.094 -9999.99
  216   8309149    52.16539     5.22986  dM6 3275694384687176064      8.22      0.16    -28.65      0.19      1.43      0.15     0.957    18.011    20.036    16.654 -9999.99
  217 587815045    52.73976    49.44386  dM6  441533362569863296     21.17      0.05    112.50      0.05   -300.60      0.05     1.117    15.822    18.132    14.444 -9999.99
  218 389309217    53.02815     4.70379  dM6 3275426760980423424  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    16.801    18.640    15.087 -9999.99
  219 187110007    53.06678    28.24664  dM6  119450707020053888     14.97      0.06     41.12      0.06    -47.82      0.05     1.054    15.987    18.188    14.629 -9999.99
  220 284112046    53.63848    37.66764  dM7  222804628232689792     39.53      0.07   -168.25      0.08    152.08      0.06     1.249    15.937    18.673    14.498       M6
  221 470614137    53.75870    23.70989  dM8   68012529415816832     19.73      0.09     51.48      0.11    -62.85      0.08     1.217    16.295    19.317    14.815    M8.5V
  222  20115233    53.76486     6.39919  dM6 3276265207316402176      7.27      0.07      9.03      0.07     -5.09      0.07     1.055    16.686    18.903    15.313 -9999.99
  223 633508176    53.94274    16.56224  dM6   44210404777324544     10.94      0.08     31.07      0.08    -36.07      0.06     1.443    15.696    17.913    14.321 -9999.99
  224 372307009    54.40190    40.92857  dM6  237092094643748480     17.59      0.07     58.29      0.07      5.30      0.06     1.596    15.751    17.696    14.426 -9999.99
  225 633508120    54.50813    16.84438  dM6   44233563240944256     12.40      0.07     46.36      0.09    -37.65      0.06     1.081    16.444    18.593    15.077 -9999.99
  226 679606136    54.52489    29.87881  dM6  120231772592615680     28.81      0.08     81.87      0.07    -30.81      0.06     1.203    15.837    18.047    14.480 -9999.99
  227   7405036    54.53010     6.57383  dM6 3277579398589199616     27.05      0.05    176.41      0.06      7.49      0.04     1.086    15.289    17.383    13.954 -9999.99
  228 470604141    55.18110    22.25196  dM7   64420871604166272     26.76      0.08   -144.52      0.10    -16.11      0.08     0.997    16.940    19.550    15.494 -9999.99
  229  33704035    55.23722    29.01917  dM6  119944078502344832      9.93      0.10     10.16      0.12    -44.26      0.09     1.033    16.846    18.658    15.478 -9999.99
  230 371814006    55.75899    32.12433  gM9  216686773736734336      3.45      0.18      4.91      0.22     -6.99      0.16     1.033    17.342    19.124    15.363 -9999.99
  231 615410156    56.09222    23.18197  dM6   65064837524605312      7.16      0.22     19.29      0.23    -43.28      0.17     1.072    18.182    20.410    16.786 -9999.99
  232 282205125    56.25602    18.86975  dM6   45000919277665536      9.13      0.16     25.41      0.22    -54.74      0.12     1.060    17.612    18.875    15.296 -9999.99
  233 615402116    56.54256    21.88225  dM8   63970617296185216     13.64      0.35     44.06      0.40    -47.62      0.25     1.110    18.696    20.702    17.172 -9999.99
  234 615405067    57.11077    23.19165  dM6   64933037865353600     11.08      0.04     27.71      0.05    -41.87      0.04     1.080    15.622    17.690    14.279       M5
  235 416707089    57.29742    18.05444  dM6   44654092078738944     12.14      0.08     45.76      0.10    -38.07      0.07     1.902    15.732    17.824    14.370 -9999.99
  236 712013018    58.08648    20.47811  dM6   51534045572176896     23.68      0.07    147.92      0.09    -36.30      0.06     1.064    16.475    18.828    15.088 -9999.99
  237  66413148    58.20207    24.81430  dM6   66692119031275520      8.94      0.10    -19.30      0.14    -10.27      0.07     1.212    17.218    19.257    15.879 -9999.99
  238 170614028    58.69165    24.27286  dM7   65829792677145344     74.99      0.06   -293.34      0.07   -221.46      0.04     1.424    14.368    16.939    12.951 -9999.99
  239 615412154    59.50140    25.05491  dM6   67028432148369152  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    15.839    17.900    14.199 -9999.99
  240 194804248    62.13185    34.21043  dM6  170805218666789376     11.09      0.07     90.87      0.08    -23.39      0.05     1.318    15.508    16.918    14.279 -9999.99
  241 401410002    62.65653    21.60257  dM6   52640154268714496     20.89      0.06    115.19      0.08    -40.68      0.05     1.004    16.292    18.452    14.930 -9999.99
  242 370505133    62.67036    14.73350  dM6 3311671955631826944     21.99      0.09    123.83      0.11    -14.95      0.10     1.900    16.091    18.507    14.656 -9999.99
  243 170713143    63.29017    24.67219  dM7  150167110530469376     15.63      0.11     61.19      0.13    -41.53      0.09     1.818    16.281    18.550    14.898      M5V
  244 248709011    63.30776    19.78930  dM6   48850515644676480  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    16.114    18.382    14.468 -9999.99
  245 699604039    63.50402    11.24490  dM7 3303993997216007040     31.26      0.05     91.20      0.06    -26.74      0.05     0.918    15.866    18.191    14.488 -9999.99
  246 370513165    64.38474    16.94965  dM7   45789269114357632     23.07      0.10    122.36      0.12    -27.81      0.08     1.051    16.566    18.945    15.164 -9999.99
  247 214804038    64.57753    22.22300  dM6  148625114192311168     33.35      0.11     90.62      0.12    -13.44      0.09     2.790    14.757    17.040    13.357 -9999.99
  248 420215156    65.18605    18.09983  dM6   47508080666509056      9.93      0.04     16.89      0.05    -27.31      0.04     1.047    14.828    17.097    13.444 -9999.99
  249 471311093    65.78494    11.59763  dM6 3306868601647346048  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    15.978    17.475    13.921 -9999.99
  250 471305024    66.40543     8.59136  dM6 3287450745264292864     22.62      0.07    112.61      0.07      0.27      0.06     1.141    15.941    18.322    14.553 -9999.99
  251 420111044    66.45394    18.87997  dM6   47912529146793472     20.88      0.10     30.92      0.12    -59.74      0.09     2.267    15.537    17.552    14.100 -9999.99
  252 600913003    66.57963    17.05048  dM7 3313751441358252160     21.20      0.06    101.85      0.07    -28.25      0.05     1.060    16.338    18.546    14.969      M7V
  253 371406010    66.91225    17.30870  gM9 3313784735944668544      9.77      0.05     19.06      0.06    -34.86      0.05     1.197    15.627    17.774    14.267 -9999.99
  254 616901006    67.07109    55.35471  dM6  277259109831037440     18.20      0.04     40.38      0.05   -170.85      0.04     1.059    15.822    17.794    14.502 -9999.99
  255  20802223    67.34024    27.02380  gM8  151423440003137024  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    16.238    19.857    14.458     M5.9
  256 184714024    67.37378    26.28135  dM6  151313901157347840  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    14.113    16.192    12.578     M5.5
  257 680815230    67.50203    22.37514  dM6  145830533592284288     24.65      0.06    117.10      0.07    -54.90      0.05     1.068    16.144    18.468    14.761 -9999.99
  258 415610065    68.07340    11.68122  dM7 3306506686227053184      9.10      0.43    -37.82      0.42    -32.31      0.34     0.968    18.996    20.734    16.864 -9999.99
  259 616908118    68.20998    56.52880  dM6  277482379410572160     29.27      0.05    349.05      0.05   -299.07      0.04     1.157    15.477    17.609    14.137 -9999.99
  260 170110060    68.47819    33.37705  dM6  172198574772372352      9.59      0.06    -19.47      0.07     -6.84      0.06     0.984    16.504    18.325    15.219 -9999.99
  261 282905224    68.58789    14.85470  dM6 3309513270709857920     15.85      0.12     74.05      0.13    -14.96      0.09     2.227    16.086    18.148    14.674 -9999.99
  262  27003086    68.88867    52.14710  dM6  272750974719257600     20.68      0.03    -29.59      0.04    -89.34      0.03     1.096    15.259    17.150    13.961 -9999.99
  263 169307141    69.09440    52.19740  dM6  272752039871123712     44.09      0.05    -88.59      0.05     31.93      0.04     1.137    15.422    17.871    14.026 -9999.99
  264 475615033    69.85623     9.14946  dM6 3292656039469803520      9.19      0.09     16.56      0.10    -30.58      0.07     0.950    16.115    18.371    14.711 -9999.99
  265 282804060    69.88151    16.25961  dM6 3310083401849536384     84.00      0.03    -77.79      0.04   -795.27      0.02     1.110    13.549    15.779    12.186 -9999.99
  266 386706121    70.09817    -5.50180  dM8 3200303384927512960    102.59      0.06    334.53      0.06    127.91      0.06     1.099    14.904    18.049    13.409   M7.5Ve
  267 298508021    70.25841    19.90929  dM6 3410944730200538496     24.48      0.06    107.34      0.08    -44.63      0.05     1.091    16.188    18.489    14.799 -9999.99
  268 184709164    70.26769    25.96553  dM6  148384527302822272  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    14.855    16.937    13.219      M5e
  269 475608038    70.61122     7.78439  dM6 3292187166479559808     19.76      0.06     79.06      0.07     -0.02      0.05     1.648    15.524    17.611    14.173 -9999.99
  270 614005160    70.88255    -0.35137  dM6 3229944019389325184     19.77      0.04     11.77      0.04      6.18      0.03     1.129    15.157    17.081    13.851 -9999.99
  271 282912169    71.25125    17.27209  dM6 3406246551375179392     16.23      0.11     69.71      0.22    -24.55      0.12     1.079    16.194    17.579    14.200 -9999.99
  272  76906095    71.67759    24.98419  dM6  147373010964871040      6.75      0.10      4.51      0.11    -19.83      0.07     2.542    14.904    17.137    13.505     M5.5
  273 402810036    71.97436    13.99394  dM6 3308523332288542080     37.18      0.05     39.69      0.06    111.73      0.04     1.171    15.383    17.717    14.002 -9999.99
  274 402710025    72.00364    14.66603  dM6 3308700559817832576     11.89      0.03     19.47      0.04    -43.19      0.03     1.078    14.929    16.543    13.673 -9999.99
  275   7901191    72.82879    25.94235  dM6  153453550785049984     20.95      0.05     85.75      0.05    -57.67      0.04     1.045    15.590    17.818    14.217      M5V
  276 642709009    74.78913    33.03098  dM6  160684690868591360     13.44      0.11    -31.17      0.12     -4.84      0.09     1.708    16.506    18.565    15.102 -9999.99
  277 283506249    75.23034    18.80728  dM6 3407395193133161728     23.19      0.04     85.91      0.05    -42.78      0.04     1.001    15.500    17.682    14.139 -9999.99
  278 293614090    75.32487    22.61585  dM6 3418324583527645440     69.89      0.04    -62.48      0.05   -351.05      0.03     1.393    13.572    15.728    12.223      M5V
  279 402812114    75.82824    16.51626  dM6 3393433461340104832     14.11      0.11     52.14      0.13    -19.48      0.09     1.499    16.465    18.594    15.051 -9999.99
  280 201009032    77.58305    27.23212  dM7 3421840993510952192     97.32      0.07   -213.27      0.08   -630.81      0.06     1.068    14.926    17.972    13.433 -9999.99
  281    514226    78.53506    29.37830  dM6 3422681879389863552      5.63      0.12      3.83      0.15    -21.56      0.09     0.993    17.125    19.320    15.709 -9999.99
  282  78805233    78.67626    22.89267  dM6 3415529414514502144      6.13      0.07      4.15      0.08    -19.28      0.05     1.131    16.298    18.452    14.935 -9999.99
  283  15616028    79.21748    30.86008  dM6  180208620061031808     10.09      0.13     21.45      0.15    -39.62      0.10     2.268    16.287    18.165    14.931 -9999.99
  284  78815150    79.32247    24.98311  dM6 3417514655774754304     19.28      0.19     -2.14      0.24   -135.69      0.14     3.144    16.113    18.326    14.618 -9999.99
  285 173708042    79.45443    31.18843  dM6  180313176745613056      8.78      0.06     11.83      0.07    -37.67      0.05     1.015    16.249    18.534    14.865 -9999.99
  286   4302231    79.64372    27.31250  dM7 3421387857281546880     26.46      0.02     62.01      0.02    -93.74      0.02     1.317    13.346    14.934    12.126 -9999.99
  287 372402169    79.88052    14.72897  dM6 3390528895217011712      5.10      0.10     -1.85      0.11     -8.11      0.07     1.164    16.591    18.730    15.224 -9999.99
  288 641803151    80.10014    -0.77554  dM6 3221230595898740096  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    17.083    18.679    15.502 -9999.99
  289 606303143    80.47155    11.79045  dM6 3387482281638900480     13.00      0.11    -15.96      0.12    -53.09      0.09     1.647    16.551    18.710    15.199 -9999.99
  290 371904149    81.16331    20.26553  gM6 3402008582588781952      9.44      0.08     16.42      0.09    -30.23      0.06     1.087    16.740    18.675    15.417 -9999.99
  291 284302204    81.30157    36.21310  dM6  184157653510993792     14.19      0.75    117.72      0.81    -46.73      0.60    14.499    16.187    18.297    14.619 -9999.99
  292 208804092    81.77644     6.84383  dM6 3238063569162793472      9.19      0.04      6.80      0.04    -29.54      0.03     1.043    15.878    17.881    14.545       M5
  293 499516192    82.38362    45.36420  dM6  208127144432480768     17.75      0.06     74.00      0.07    -40.47      0.05     0.923    16.654    18.768    15.319 -9999.99
  294  19715108    82.57436    29.93983  dM6 3446141540516032640     41.06      0.70     -7.37      0.74   -172.02      0.55    11.809    15.362    17.940    13.942 -9999.99
  295 164709036    82.80516    30.94250  dM6 3446362851590055808      6.56      0.08      3.02      0.09    -28.84      0.06     0.990    16.556    18.683    15.188 -9999.99
  296  15606207    82.84545    28.05969  gM9 3442384990319905664     20.25      0.05    -17.86      0.05    -13.20      0.04     0.952    15.716    17.654    14.416 -9999.99
  297    506203    83.04000    27.91442  dM6 3442355711526009728     30.81      0.07   -100.36      0.08   -128.82      0.05     1.122    16.152    18.585    14.748 -9999.99
  298  32813012    83.60026    29.38105  dM6 3445864944622000640     22.97      0.06    -13.53      0.08    -78.06      0.05     0.902    16.342    18.534    14.972 -9999.99
  299 712803049    83.61160     7.03170  dM6 3333962006970181376      9.06      0.08     -8.15      0.08    -78.92      0.06     1.213    16.677    18.618    15.347 -9999.99
  300 507715246    84.32222     1.64285  dM6 3222779395463987200     28.07      0.05    160.69      0.05    191.02      0.04     0.943    15.885    18.140    14.516 -9999.99
  301 506010207    84.37503    13.49281  dM6 3341538436655619840      4.33      0.52      2.76      0.47    -40.71      0.33     3.551    15.759    17.336    13.813     M5.5
  302 300209213    84.85571    40.64294  dM7  191109281417914880     87.97      0.08    646.15      0.09   -834.49      0.05     0.993    15.273    18.656    13.764 -9999.99
  303 404505228    85.03573    13.00712  dM6 3341276306211874560     32.24      0.09    179.46      0.09    -60.32      0.06     0.894    16.348    18.930    14.897 -9999.99
  304 476108197    85.22408     8.90505  dM6 3336130626153639424     63.73      0.03   -169.43      0.03     -7.07      0.02     1.215    13.808    15.924    12.469      M6V
  305 398303149    86.32918    25.19344  dM6 3428832238199250432     14.48      0.05    -15.31      0.05    -32.04      0.03     1.137    15.338    17.430    13.992 -9999.99
  306 401502088    87.54665     9.66773  dM7 3335857603672231040     39.64      0.06    257.54      0.06    239.89      0.05     1.172    15.300    17.976    13.869 -9999.99
  307 632703123    87.85448    55.18849  dM6  265201384281320448     50.65      0.06    -23.83      0.05   -225.94      0.05     0.938    15.599    18.346    14.156 -9999.99
  308  81116119    88.44537    25.97600  dM7 3429119618753221760     10.21      0.12     -6.76      0.16    -45.88      0.09     0.952    17.268    19.034    15.460 -9999.99
  309   8509050    88.57299    28.13975  dM6 3431149970058994688     24.35      0.10     51.06      0.10   -321.80      0.07     0.962    16.622    19.132    15.188 -9999.99
  310  99015108    89.32961    17.14109  dM6 3349802297332186496     48.74      0.06    233.93      0.06   -263.65      0.04     1.044    15.428    18.098    14.002 -9999.99
  311 499011094    89.45221     0.79964  dM7 3314939979068074624     47.30      0.06   -180.03      0.06   -332.59      0.06     1.085    15.709    18.593    14.257 -9999.99
  312   8507200    89.49282    26.24298  dM6 3429888834512835456      7.49      0.06      2.94      0.06    -30.91      0.04     1.145    15.771    17.842    14.429 -9999.99
  313 499005156    89.51842    -1.93773  dM7 3025932282556079360     23.68      0.06     30.35      0.05    -65.88      0.05     0.974    16.263    18.577    14.885 -9999.99
  314  81107057    90.74284    22.75960  dM6 3424566270522039168  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    17.874    19.368    15.904 -9999.99
  315 163906160    90.87566    19.76541  gM6 3374719910876052608     24.31      0.05    -16.26      0.05   -183.98      0.04     1.025    15.914    18.056    14.553 -9999.99
  316 724102150    91.16224     7.69788  dM6 3322470431130299136     22.50      0.15     84.00      0.14   -193.58      0.10     3.088    14.073    15.873    12.629      M6V
  317  36316088    92.75228    28.34090  dM6 3436373754093424512     23.17      0.05    -74.64      0.06    -76.64      0.04     1.029    15.856    18.031    14.501 -9999.99
  318 491408141    92.81090    -0.59368  dM6 3121522311646906240     46.02      0.22    -30.71      0.25     70.45      0.22     7.364    14.086    16.304    12.707 -9999.99
  319 418902046    93.46322    42.71385  dM6  960358776194574208     19.93      0.07     -6.62      0.06    -59.71      0.05     1.127    16.243    18.355    14.887 -9999.99
  320 105805190    93.65056    26.48868  dM6 3432957880703424000     27.10      0.08    -49.13      0.08    -96.78      0.06     2.315    14.739    16.837    13.389 -9999.99
  321 256605140    93.68653    16.83135  dM6 3370152780092904320     10.79      0.24     49.55      0.26    -34.76      0.19     3.346    16.759    18.714    15.331 -9999.99
  322 315905173    94.11710    29.35098  dM6 3436892792301572864     21.32      0.13     27.54      0.11    -64.09      0.08     1.540    16.077    18.463    14.656 -9999.99
  323 102903172    95.40197    32.37684  dM6 3439045258110278400     35.83      0.14     65.02      0.13   -190.33      0.10     4.521    14.348    16.340    13.029 -9999.99
  324 601011064    95.96335    45.66708  dM6  968319107238317696     48.95      0.35    -30.04      0.25   -281.33      0.24     2.151    14.066    15.786    12.416    M5.0V
  325   6803096    96.08876    28.25117  dM6 3433594669734887424     36.35      0.06    -98.55      0.06   -108.31      0.05     1.148    15.829    18.271    14.439 -9999.99
  326   6704079    97.92509    27.71993  dM7 3432569233404450944     14.27      0.18    226.92      0.22   -192.49      0.20     0.937    18.247    20.652    16.836 -9999.99
  327   6812058    98.62018    29.90575  dM6 3434927617128145408      8.48      0.12    -26.39      0.13    -36.61      0.11     1.089    17.647    19.610    16.311 -9999.99
  328 317902243    98.90117    39.50067  dM6  957065124691649280     22.43      0.09   -108.16      0.09     -6.51      0.07     0.984    16.495    18.726    15.099 -9999.99
  329   6806149   100.10906    27.83607  dM6 3386044876344512896     10.15      0.40    -20.36      0.37      8.19      0.29     3.103    17.213    19.144    15.701 -9999.99
  330 317911052   100.55250    42.59755  dM6  963851654054297088     13.77      0.05      5.40      0.05    -69.92      0.04     1.075    16.112    18.079    14.779 -9999.99
  331 282305131   100.80816    16.52876  dM7 3357958852543597056     49.97      0.25    109.15      0.30     65.14      0.28     5.561    15.713    18.469    14.266 -9999.99
  332 422809220   101.07504    41.47035  dM6  945745343244835200     26.75      0.05     82.87      0.05   -402.59      0.04     1.554    14.607    16.641    13.272 -9999.99
  333 169506243   101.56242    58.85376  dM6 1001709591746039808     16.81      0.04    -24.56      0.03     42.30      0.03     1.585    14.757    16.580    13.433 -9999.99
  334 506915002   101.95070    28.34557  dM6 3386311512211280384     22.99      0.05    -37.10      0.06   -110.65      0.05     1.029    16.207    18.408    14.850 -9999.99
  335 219605067   101.98489    34.24626  dM7  938637069291683968     37.01      0.08      4.07      0.09     30.38      0.08     1.270    15.999    18.564    14.583 -9999.99
  336  28906031   102.09486    28.08234  dM6 3385536837549397120     27.25      0.04      9.70      0.04     20.27      0.03     1.189    14.790    16.694    13.486 -9999.99
  337 282306224   102.44180    16.64265  dM6 3358124775719838336     18.23      0.07     -6.77      0.07     33.24      0.06     1.085    16.488    18.596    15.147 -9999.99
  338 647114220   102.44637    75.62971  dM6 1115644628748807808     21.71      0.04   -199.72      0.04   -354.07      0.05     1.063    16.265    18.398    14.921 -9999.99
  339  72906051   103.26625    32.44954  dM6  937473854708626688     21.57      0.05    -26.54      0.05   -122.02      0.05     1.226    15.829    17.914    14.494 -9999.99
  340 257605181   103.97396    28.81452  dM6  887637390668207360  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    15.293    17.124    13.621 -9999.99
  341 319013068   104.03644    22.19347  dM6 3379956708664289280     36.46      0.06   -170.05      0.06   -160.46      0.05     1.154    15.697    18.105    14.303      M6V
  342 434105207   104.04208    40.91219  dM6  950715960436299520     11.84      0.49     57.01      0.45   -109.42      0.37    10.564    16.621    18.587    15.121 -9999.99
  343  30004059   104.16286     7.02091  dM6 3129995968588453632     18.99      0.44    -56.90      0.45    -44.53      0.41     8.645    15.896    17.990    14.550 -9999.99
  344 392011076   104.20589    13.49249  dM6 3353362477325475968     32.09      0.03    -34.47      0.03    -45.22      0.03     1.149    14.644    16.568    13.339 -9999.99
  345 722511219   104.42606    20.10107  dM6 3365927593129065472     12.95      0.08    -45.84      0.08    -50.17      0.07     1.097    16.450    18.431    15.114 -9999.99
  346 528113247   105.03850     7.44268  dM6 3154043872730266240     33.48      0.04    254.89      0.04    129.86      0.04     1.262    14.966    16.957    13.638 -9999.99
  347  26403086   105.20914    27.99770  dM6  884339061943552000     10.00      0.07     28.79      0.10    -25.88      0.08     1.073    16.838    18.708    15.540 -9999.99
  348   8002207   105.27415    26.23655  dM7  883850981859963520     16.91      0.27    -42.87      0.33    -55.62      0.27     2.969    16.910    19.297    15.429     M6.5
  349 174915222   105.62822    21.90680  dM6 3367795633320598528     42.77      0.04    367.45      0.04   -539.85      0.03     1.184    14.560    16.679    13.216 -9999.99
  350   8003044   105.63862    27.68713  dM6  884269552193012096      9.05      0.14    -34.35      0.16    -37.87      0.14     0.860    17.734    19.498    16.006 -9999.99
  351 298601021   105.84894    22.02675  dM6 3367792330487895424     22.65      0.56     13.50      0.62     11.04      0.58    12.389    16.152    17.900    14.489 -9999.99
  352 422412051   105.97068    17.41431  dM6 3361271509279682176     26.29      0.05    -41.48      0.05    -54.11      0.04     1.187    15.447    17.474    14.123 -9999.99
  353   8009054   107.66812    29.18678  dM6  884671110158906496      2.79      0.14     -7.89      0.15    -17.23      0.12     0.925    17.631    19.422    16.345 -9999.99
  354  11508119   107.71621    27.11072  dM6  883579295112563200     31.48      0.04   -151.54      0.05   -160.40      0.04     1.172    15.096    17.172    13.762 -9999.99
  355 316510201   107.72997    40.14220  dM6  947639629981482240     17.89      0.05     13.92      0.06    -19.42      0.05     1.007    16.049    18.235    14.694 -9999.99
  356  42012100   108.04983    29.47704  dM6  886183046022332160     15.16      0.10      1.28      0.11   -169.37      0.08     0.898    17.099    19.336    15.739 -9999.99
  357  26406225   108.77513    27.16785  dM6  883489513116239104     16.95      0.08     -3.15      0.08   -238.86      0.07     1.210    16.327    18.289    15.006 -9999.99
  358   8012115   108.83983    29.79686  dM6  886250043215067008     12.79      0.14    -22.38      0.14    -26.75      0.12     0.963    17.336    19.387    15.968 -9999.99
  359 299508132   109.01347    31.69402  dM6  887041622868004736      9.28      0.06     20.40      0.08   -113.21      0.06     1.039    16.679    18.781    15.334 -9999.99
  360 436415168   109.42305    46.68734  dM6  974855600784989312     13.13      0.06    -60.62      0.06    -69.32      0.04     0.993    16.553    18.658    15.200 -9999.99
  361 300907191   110.04689    15.39816  dM6 3167883563029716864     29.06      0.03   -191.30      0.03   -193.20      0.03     1.261    14.410    16.308    13.112 -9999.99
  362 299513044   110.10386    32.98023  dM6  893220401475782784     16.73      0.31    -23.68      0.28   -101.30      0.23     4.858    15.997    17.657    14.350 -9999.99
  363 123508160   110.16939    30.44652  dM6  885933010205084672      8.68      0.04    -16.86      0.05    -20.66      0.04     1.080    15.299    17.093    14.010 -9999.99
  364 603501205   110.28735    52.97225  dM6  986528634701218688     18.56      0.07   -100.41      0.05     20.93      0.04     1.046    16.596    18.807    15.239 -9999.99
  365 319514120   110.55554    37.81157  dM6  899682471830360192     19.39      0.12     18.50      0.11   -111.18      0.10     1.190    16.464    18.722    15.074 -9999.99
  366 129316248   110.71587    12.73823  dM6 3163173731956015360     30.47      0.05    -93.57      0.04    -32.50      0.04     1.159    15.204    17.237    13.880 -9999.99
  367  46603117   110.80985     7.29482  dM6 3142732200185029248     27.86      0.06    -12.49      0.07   -277.23      0.05     1.265    15.640    17.784    14.291 -9999.99
  368 446311180   111.37656    12.47174  dM6 3163115462135824256     28.66      0.04   -145.18      0.04    -65.12      0.04     1.137    15.162    17.054    13.835 -9999.99
  369 174403139   111.44682    35.62247  dM6  896998735745819392  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    16.434    18.579    14.957 -9999.99
  370 133916249   111.87369    29.10107  dM6  873551306685293056     15.58      0.05    -48.79      0.06    -62.54      0.05     0.895    16.533    18.577    15.196 -9999.99
  371 647109151   112.32763    75.89982  dM7 1136496317013163392     36.92      0.05     37.71      0.04   -325.64      0.05     1.136    15.676    18.182    14.271     M5.5
  372 318611216   112.53130    22.04976  dM7  865629497205125632  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    15.772    18.002    14.381 -9999.99
  373  21601229   113.00008    26.38540  dM6  871718553945516544     13.37      0.07    -42.35      0.08    -49.45      0.07     1.055    16.576    18.524    15.255 -9999.99
  374  46608138   113.14253     6.11006  dM6 3141512051515263872     14.03      0.25    -46.71      0.24    -33.76      0.20     2.795    16.613    18.104    14.545 -9999.99
  375 174515136   113.91859    24.18361  dM7  868181223176717824     31.93      0.06     -1.88      0.06    -76.21      0.05     1.077    16.105    18.571    14.684 -9999.99
  376 335508179   114.24697    21.74723  dM6  865465498175616768     21.94      0.09   -111.71      0.11    -40.94      0.09     3.800    14.683    16.631    13.348 -9999.99
  377 319508144   114.55610    36.56801  dM6  895939425012414464     10.95      0.26    -51.61      0.22    -43.43      0.16     1.197    17.417    18.709    15.374 -9999.99
  378 448112108   114.69685    49.42277  dM6  982102722440657024  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    14.410    16.322    12.759      M6V
  379 279702147   114.71196    18.48846  dM6  671436777166606976     54.40      0.05     69.91      0.04   -170.20      0.03     1.344    14.344    16.623    12.972      M6V
  380 273701162   115.39271    32.32794  dM6  880422876401853440     30.78      0.05   -406.72      0.05   -182.13      0.05     1.010    15.694    17.970    14.327 -9999.99
  381 300301207   115.91749    17.89382  dM6  671198148783027584     12.83      0.06    -56.11      0.08   -129.12      0.06     1.121    16.500    18.367    15.190 -9999.99
  382 403503023   116.54591    45.43288  dM6  927202315865963904     26.77      0.05    -27.28      0.06   -388.07      0.04     1.100    15.951    18.197    14.593 -9999.99
  383 331707060   116.72145    39.75281  dM7  920396240105675008     32.31      0.06    -81.94      0.06     29.53      0.04     1.056    16.206    18.768    14.791       M7
  384 330812034   116.73495    43.07098  dM6  925795082715913472      9.70      0.04    -13.50      0.04    -41.96      0.03     1.241    14.874    17.000    13.522 -9999.99
  385 402912118   117.06826    33.52900  dM6  882063416470619264     18.80      0.14    -36.29      0.13    -94.16      0.08     2.709    15.777    17.924    14.391      M6V
  386  20403026   117.23086    27.43618  dM6  875064612643584128     14.85      0.20      0.19      0.23    -11.09      0.14     3.452    16.441    18.348    14.975 -9999.99
  387 605803112   117.43954    13.01006  dM6 3152265481393559808     21.18      0.06    -31.27      0.06    -85.96      0.04     0.950    16.240    18.397    14.883 -9999.99
  388 632805211   117.67669    19.75504  dM6  671856893687472640     16.60      0.06     63.20      0.07    -81.26      0.04     0.990    16.514    18.644    15.170 -9999.99
  389 712903080   118.10023    16.20315  gM7  666988221840703232     52.96      0.05    183.17      0.06   -350.30      0.03     1.153    14.753    17.226    13.330    M6.0V
  390 403507029   118.61067    44.24807  dM6  926138611379693696  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    16.857    18.435    15.061 -9999.99
  391  20404124   118.84295    27.92543  dM7  874683391345874816     31.17      0.07   -286.55      0.06    -29.31      0.04     1.026    15.812    18.129    14.420 -9999.99
  392  20409116   118.89956    29.01164  dM6  875648625115857280     13.26      0.06    -55.01      0.06    -45.83      0.04     0.978    16.612    18.616    15.281 -9999.99
  393 604514113   119.25519    52.85006  dM7  936564210698858368     19.04      0.15    -36.27      0.14    -48.70      0.11     0.926    17.508    20.064    16.049 -9999.99
  394  20307197   120.03149    26.64859  dM6  874312203093109632     10.80      0.09    -39.04      0.09    -85.59      0.08     1.192    16.781    18.871    15.423 -9999.99
  395 181010024   120.12001    -3.11587  dM6 3069059561007145344     24.20      0.05    -23.68      0.05    -64.91      0.03     1.204    15.383    17.517    14.032 -9999.99
  396 259205105   120.23108    17.40554  dM6  667370508289254528     27.00      0.05    -11.64      0.06    -12.57      0.04     1.964    15.029    17.084    13.691 -9999.99
  397 419703103   120.33789    56.40031  dM7 1081127557137725696     43.64      0.04    -20.00      0.03   -291.94      0.04     0.958    15.423    17.937    14.019 -9999.99
  398  92709209   120.76807    18.62002  dM6  669232630012771584     12.56      0.29    -37.05      0.28    -23.82      0.20     7.109    15.531    17.350    14.033 -9999.99
  399 285609238   120.84551    39.51477  dM6  921069553538317312     22.88      0.05   -147.48      0.05   -223.72      0.05     1.038    15.915    18.159    14.552 -9999.99
  400 243810051   121.48806     4.28433  dM7 3094447525008511488     45.33      0.05   -202.76      0.06     -1.16      0.04     1.235    15.587    18.201    14.162 -9999.99
  401  33908157   122.93687    28.42485  dM6  684296836963125376      7.66      0.07      1.88      0.08   -101.88      0.05     1.095    16.593    18.483    15.296 -9999.99
  402 401611125   123.38177    49.04430  dM7  931628198059268736     12.94      0.17    -53.66      0.16    -22.90      0.16     0.924    17.960    20.434    16.471 -9999.99
  403  19503145   123.49908    12.20900  dM6  649850615134347392      7.17      0.06      5.41      0.07    -28.49      0.05     1.022    16.483    18.269    15.209 -9999.99
  404 122413004   123.57375     2.88889  dM6 3091237775687940608  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    15.061    16.776    13.482      M5e
  405 215709049   123.80865    10.50325  dM7  648638403565088768     39.23      0.11    -84.28      0.12     58.30      0.08     1.444    16.422    19.315    14.926       M7
  406 404609135   124.10145    26.26085  dM6  682541604087819392     26.12      0.04     67.97      0.04    -22.87      0.03     1.069    15.514    17.575    14.184 -9999.99
  407 388811080   124.43447    17.20844  dM6  656231665225295872     23.10      0.06   -124.16      0.06    -99.27      0.04     1.084    16.203    18.410    14.836 -9999.99
  408 604506003   125.06025    51.09183  dM6 1028305334911757824     22.10      0.07     40.66      0.06    -21.66      0.05     0.999    16.461    18.593    15.110 -9999.99
  409  19507215   125.29985     9.82948  dM7  600536968872359040     22.15      0.07    -12.92      0.08    -45.95      0.06     1.099    16.583    18.910    15.195      M7V
  410 388808124   125.52563    14.68514  dM6  652140382458849536     12.04      0.07     32.04      0.08    -27.18      0.05     1.246    15.952    18.000    14.620 -9999.99
  411 321310222   126.26053    44.69244  dM6  916463630609924096     17.78      0.05    -30.93      0.05   -102.45      0.04     1.047    15.996    18.009    14.675 -9999.99
  412 301603192   126.96815    39.96323  dM7  914442831317496064     18.98      0.08    -55.37      0.07    -73.53      0.05     1.043    16.212    18.630    14.799 -9999.99
  413  48902222   126.99116    47.39111  dM6  930639359148630656     27.10      0.05     16.07      0.05     29.09      0.04     1.035    15.877    18.068    14.516 -9999.99
  414 340405132   127.46470     5.97729  dM6 3093607085805870464     29.50      0.05   -117.43      0.05     18.21      0.03     1.080    15.462    17.513    14.109 -9999.99
  415  43210117   127.80152    15.51130  dM6  651886807588678144      8.35      0.13    -32.49      0.14      0.77      0.10     1.394    17.263    19.187    15.915 -9999.99
  416  48905129   129.41885    48.38467  dM6 1014826971622391424     31.17      0.03     -4.79      0.03   -123.32      0.02     1.058    14.743    16.714    13.430 -9999.99
  417 420814213   129.81700    12.89843  dM9  603082230914404096     23.99      0.22    -49.30      0.22   -128.11      0.17     1.052    18.312    21.469    16.716      M9V
  418 523203250   130.12077    18.40093  dM7  659464504288593536     73.86      0.07   -809.82      0.06   -448.97      0.05     1.153    14.992    17.814    13.537 -9999.99
  419 486706203   130.27208    28.33110  dM7  704406732836511232     32.60      0.06   -207.69      0.07    -70.25      0.06     1.005    16.190    18.745    14.775 -9999.99
  420 301613070   130.69240    40.38011  dM6  913109639108586368     25.00      0.07    -32.86      0.06     -8.09      0.05     1.100    16.234    18.505    14.863      M6V
  421  46316081   131.58162     9.39466  dM6  598022282699191168     22.48      0.04   -136.05      0.04    -58.14      0.03     1.012    15.383    17.304    14.082 -9999.99
  422 205015053   132.06944    33.15241  dM7  716093441928089600     34.65      0.07   -250.62      0.06    -76.87      0.05     1.183    15.875    18.254    14.481      M7V
  423 631707024   132.34438    18.91113  dM6  660260172749696512     15.71      0.09   -113.86      0.09    -33.31      0.08     1.268    16.498    18.749    15.110 -9999.99
  424 399604161   132.54388    52.43809  dM6 1029228718521592192      9.41      0.08     25.98      0.07     -0.35      0.06     1.183    16.665    18.677    15.319 -9999.99
  425  48502103   132.75491    15.13458  dM6  609725553185398528     20.57      0.04    -57.76      0.05    -93.45      0.03     1.030    15.701    17.640    14.393 -9999.99
  426 645616176   133.06430    19.82644  dM6  660743030153311488     14.52      0.07    -51.52      0.08    -75.50      0.05     0.929    16.796    18.789    15.472 -9999.99
  427 485005061   133.10211    25.68293  dM7  690896346270130304  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    17.122 -9999.990 -9999.990 -9999.99
  428 438104176   134.46770    47.86954  dM6 1014029997492096384     19.57      0.09    -47.75      0.08    -24.25      0.08     2.271    15.692    17.770    14.316 -9999.99
  429 184608037   134.56029    19.76293  dM6  660597997696173440    194.14      0.12   -767.06      0.12   -100.18      0.08     2.574    11.966    14.324    10.547 -9999.99
  430 503806031   134.64540     7.98120  dM6  585008772310106496     44.03      0.04    105.70      0.05   -336.46      0.04     0.979    15.190    17.542    13.812 -9999.99
  431 723710178   134.73647     9.69239  dM6  597494512822818432     20.17      0.08    -86.57      0.09    -33.38      0.07     1.401    16.016    18.316    14.606 -9999.99
  432 603103003   135.05994    42.95683  dM6 1008925411680447872     30.20      0.06      8.33      0.07   -209.47      0.05     1.086    16.045    18.419    14.667 -9999.99
  433 220104095   135.14517    47.56390  dM6 1011026097364914688     21.96      0.10     -0.05      0.09    -61.50      0.09     3.165    15.282    17.393    13.899 -9999.99
  434  49015232   135.47246    50.39634  dM6 1016026676247888256     17.19      0.02   -112.43      0.02    -98.13      0.02     1.087    14.619    16.383    13.354 -9999.99
  435 438107171   136.08015    45.91517  dM6 1009892775754325632     31.57      0.07     62.49      0.06   -122.17      0.06     1.063    16.080    18.544    14.676 -9999.99
  436 723701232   136.24895     8.54250  dM6  591103326607857920     20.31      0.05    -36.50      0.06    -44.81      0.05     1.095    15.730    17.966    14.364 -9999.99
  437 232302165   137.07758     5.05865  dM6  580105117953900032     23.14      0.05     -2.60      0.05     78.05      0.04     0.935    15.628    17.628    14.301 -9999.99
  438 531211181   137.10895    12.61341  dM7  604326641854470016     20.47      0.04   -117.43      0.04   -167.19      0.03     1.144    15.443    16.909    14.185 -9999.99
  439 195515235   137.80313    -2.31783  dM6 3841571757753289600     20.34      0.04    -93.75      0.05     60.28      0.04     1.100    15.272    17.061    14.005 -9999.99
  440 207407054   138.09035    -0.11209  dM6 3842491533589400192     15.17      0.12    -53.81      0.14      1.31      0.09     2.928    15.718    17.607    14.388 -9999.99
  441 422504100   138.12131    39.84903  dM6  815269047155963136     21.36      0.06   -233.24      0.05     -8.65      0.05     1.043    15.979    18.090    14.646      M5V
  442 500311135   139.33315    39.16111  dM6  812212851507351424     17.93      0.06   -134.13      0.05     -9.27      0.05     1.023    16.155    18.196    14.818 -9999.99
  443 506411205   139.34906    29.60064  dM6  698736860609236480     18.26      0.06    -63.85      0.06    -20.15      0.04     1.016    16.063    18.130    14.727 -9999.99
  444 422509185   139.41238    40.82753  dM6  815755542396571648     14.77      0.07     25.39      0.06   -287.42      0.06     0.949    16.761    18.738    15.444 -9999.99
  445   4213069   139.67107    31.22138  dM6  700664682450069632      7.55      0.05    -17.08      0.05    -47.91      0.04     1.422    15.182    16.825    13.939 -9999.99
  446 650905107   139.67200    26.76353  dM6  694744465169442816     40.17      0.04   -194.23      0.04   -353.06      0.03     1.080    14.690    16.814    13.350     M5Ve
  447 583903135   139.83372    21.90806  dM7  638558836873447040     41.06      0.06   -148.13      0.07   -293.47      0.05     0.946    15.877    18.474    14.459 -9999.99
  448 189201046   139.99492    30.87089  dM6  700594691663342336     27.21      0.21    -75.31      0.20    -33.99      0.16     1.806    15.458    17.678    14.041 -9999.99
  449 606614202   141.50076    24.17138  dM6  645431231224098304  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    16.112    17.740    14.211 -9999.99
  450  38815181   142.97487    31.48198  dM6  697836635464401024     19.29      0.04    -94.55      0.04    -45.44      0.03     1.099    14.925    16.682    13.662 -9999.99
  451  20705033   143.44630    11.50655  dM6  589938054736486400  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    17.043    18.817    15.523 -9999.99
  452 698803210   143.44865    40.73137  dM7  813350021408356608     20.77      0.09    -60.34      0.08    -91.90      0.07     2.176    15.374    17.672    13.986 -9999.99
  453  32113021   143.78511    17.63504  dM6  632817736908959488     10.18      0.25    -15.25      0.26    -22.69      0.21     3.367    17.189    18.952    15.777 -9999.99
  454  19115098   144.05913    29.16131  dM6  696084902986704512      6.68      0.13     -1.53      0.15    -16.34      0.12     0.990    17.486    19.559    16.148 -9999.99
  455 283701093   145.03973    51.56722  dM6 1018587060871550336      7.46      0.12     -9.54      0.10    -12.80      0.12     2.111    16.789    18.601    15.423 -9999.99
  456 644704099   145.69180    55.51740  dM9 1022050415123922176     45.26      0.10    -60.49      0.09    105.45      0.10     0.823    17.355    20.794    15.777      M8V
  457  22607045   146.07802    29.46235  dM6  648465470999430784     21.71      0.05     94.52      0.05   -343.31      0.04     0.993    15.905    17.993    14.570 -9999.99
  458  19113076   146.83054    28.13119  dM6  648102048046620672     13.30      0.12   -175.88      0.12    -30.03      0.09     0.914    17.641    20.070    16.238 -9999.99
  459 404703026   146.91127    37.17082  dM7  799611795418601728     37.47      0.06    411.52      0.05   -236.87      0.04     1.041    15.784    18.335    14.375      M6V
  460  22609200   146.94662    31.84521  dM6  792907931287886592     10.97      0.11      3.80      0.12    -26.57      0.08     0.935    17.569    19.628    16.238 -9999.99
  461 301001142   146.97073    43.41224  dM6  819886755474541824      7.17      0.41    -53.38      0.33    -24.85      0.36     4.686    17.622    19.215    16.108      M5V
  462 491011238   147.33865    24.40469  dM6  643206541243140736     17.67      0.60    -87.14      0.79    -10.27      0.43     4.003    15.713    17.023    13.620 -9999.99
  463 188204101   147.93700    33.46310  dM6  793673882872183040     15.37      0.07   -125.71      0.07    -30.16      0.05     1.129    16.352    18.522    14.991 -9999.99
  464  50402214   148.45126    27.83176  dM6  647106435972669952      5.41      0.07    -44.72      0.07    -39.56      0.05     1.020    16.816    18.700    15.486 -9999.99
  465 713102151   148.49011    22.61295  dM6  641852527033703936     31.00      0.04   -241.84      0.04    -77.71      0.03     0.962    15.483    17.666    14.134 -9999.99
  466 713114099   148.80864    24.80376  dM6  643095043892073344  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    15.557    17.438    13.908 -9999.99
  467 406104110   150.24377    10.70115  dM6 3879473950787177600     25.25      0.62   -123.60      0.73     -9.28      0.57    17.901    15.321    17.267    13.883 -9999.99
  468  50409044   151.00214    30.46000  dM6  743929120676697984      8.84      0.12    -79.79      0.11    -18.90      0.08     1.056    17.123    19.257    15.752 -9999.99
  469 185613039   151.09602    28.22396  dM6  740580493590295936     19.14      0.05    -18.56      0.05     11.19      0.05     1.061    15.990    17.977    14.677 -9999.99
  470  31710175   151.12930    39.78751  dM6  803619274785065088     24.54      0.06   -171.11      0.06    -84.10      0.05     1.699    15.587    17.788    14.229 -9999.99
  471   7805063   151.40392    -1.07257  dM6 3830096356756743936      4.80      0.13    -35.71      0.13    -48.45      0.14     0.900    17.757    19.949    16.383 -9999.99
  472 400916171   151.45555    37.98403  dM6  802155000175577344     35.82      0.05   -485.85      0.05   -183.12      0.05     1.129    15.484    17.764    14.111 -9999.99
  473 614606243   151.61221    41.44909  dM6  803881091693302784  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    14.769    16.270    13.003 -9999.99
  474 448403116   152.08980    21.89574  dM6  629172958941914880     14.70      0.06   -111.68      0.06   -108.66      0.06     0.994    16.508    18.533    15.179 -9999.99
  475 415907124   152.23808    -5.15063  dM6 3773944813322986240     10.19      0.05    -31.28      0.05     -3.43      0.05     1.042    15.687    17.470    14.424 -9999.99
  476 613702231   153.33627    46.79032  dM6  810434666326580224     47.29      0.04   -253.38      0.03    -81.78      0.04     1.268    14.379    16.739    12.997   M5.5Ve
  477 628502191   154.05807     5.25824  dM6 3860987586911025792     10.27      0.15    -70.73      0.14      4.55      0.12     1.112    17.188    19.333    15.768 -9999.99
  478 333114191   154.21307    39.59115  dM6  803994036448939264     16.42      0.05    -85.69      0.05    -39.05      0.05     1.041    16.165    18.331    14.805 -9999.99
  479  31707213   154.34605    38.72984  dM6  802406199923574656     11.98      0.17     21.09      0.14     24.32      0.13     2.343    16.490    18.629    15.086 -9999.99
  480 334405098   154.50783    46.97203  dM7  810351923781157376      7.08      0.18     29.31      0.16    -31.41      0.17     0.979    18.468    20.684    17.055 -9999.99
  481  34605074   154.72508    41.89075  dM6  805581834321850112     10.27      0.16    -60.95      0.12   -144.03      0.14     1.397    17.596    19.724    16.194      M6V
  482 226803099   155.36971    17.21218  dM6 3890379731744828032     31.96      0.04   -255.28      0.04     46.65      0.04     1.209    14.437    16.248    13.161 -9999.99
  483  33102115   155.96629    43.89254  dM6  806039471675754112     54.97      0.03    178.68      0.02      3.95      0.03     1.404    13.453    15.517    12.117    M5.0V
  484 711508212   156.36021     5.21088  dM7 3860610076465867520     43.49      0.06   -228.42      0.07    -52.59      0.06     1.015    15.495    18.055    14.067 -9999.99
  485  36609165   156.41040    31.59381  dM6  747981168917827328     19.10      0.29    -80.43      0.30    -49.31      0.29     7.095    15.493    17.605    14.148 -9999.99
  486  34608012   156.58064    41.74928  dM6  804677004974547328      8.99      0.11    -67.49      0.09    -23.11      0.10     1.073    17.325    19.187    16.005 -9999.99
  487  34608140   156.86942    41.75138  dM6  804653674712252672     25.22      0.04   -120.34      0.04   -232.22      0.04     1.095    15.567    17.597    14.246 -9999.99
  488 226808134   157.68266    16.40580  dM6 3889340384018914048     27.20      0.03   -179.32      0.04      9.41      0.03     1.073    15.090    17.073    13.775 -9999.99
  489 524310005   158.00168    25.61940  dM7  727494862110777472     28.43      0.13    200.61      0.13   -169.71      0.12     2.833    15.865    18.333    14.430 -9999.99
  490  34606083   158.03247    42.08558  dM6  780634052922670720     12.32      0.09   -113.10      0.09    -20.33      0.08     1.062    17.038    19.092    15.697 -9999.99
  491 338114159   158.13676     6.50161  dM6 3862117335108574848     51.45      0.03   -232.20      0.03   -193.22      0.03     1.123    13.989    16.132    12.640      M6V
  492  25615032   158.21400    40.59482  dM6  756296775358865664     20.94      0.05   -288.72      0.05   -161.04      0.04     1.069    15.936    17.958    14.608 -9999.99
  493 538113122   158.22357    55.63055  dM6  853568610563444224     39.75      0.03    -30.27      0.03   -303.95      0.03     1.142    14.985    17.175    13.633 -9999.99
  494  21903236   158.66055    27.30736  dM6  728225934264174080     16.07      0.06    -80.69      0.06    -51.16      0.05     1.054    16.229    18.136    14.913      M6V
  495 301114221   158.78630    46.37123  dM6  830664855645898624  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    17.102    18.314    14.971 -9999.99
  496 564816084   159.03706    19.39082  dM7 3987041475434695936     58.06      0.06    228.86      0.05   -381.93      0.07     0.983    15.078    17.742    13.651   M6.5Ve
  497  25609072   159.24973    40.36400  dM6  779502724177189888     15.52      0.06   -175.43      0.06   -166.01      0.06     0.960    16.561    18.558    15.229 -9999.99
  498 301103249   159.34370    45.21078  dM6  829609427564516864     14.29      0.06    -73.84      0.05    -10.06      0.06     1.120    16.626    18.602    15.313 -9999.99
  499 201213207   159.36736    30.18453  dM6  735453264711448064     49.84      0.05   -819.76      0.05   -572.97      0.04     1.112    15.429    18.177    14.000 -9999.99
  500 507907108   160.71863    30.33406  dM6  735059914426394880     22.72      0.05   -146.64      0.05    -25.17      0.05     1.127    16.139    18.188    14.806 -9999.99
  501 281402100   161.80144    40.44542  dM7  779689606794219136     40.43      0.07   -298.29      0.07    -33.26      0.07     1.498    15.159    17.793    13.728   M6.5Ve
  502 318102100   161.80705    40.44701  dM8  779689533779300736     39.47      0.33   -301.66      0.30    -33.98      0.33     2.785    17.023    20.301    15.328    M8+L0
  503 401713229   162.94785     2.89518  dM7 3809562019330343040     34.92      0.07   -342.42      0.06    -55.52      0.05     1.027    15.867    18.306    14.450 -9999.99
  504 620015239   163.10667    37.36540  dM6  775046536693695232     25.61      0.05   -120.83      0.04     25.42      0.04     1.015    15.597    17.586    14.281      M6V
  505 389614046   163.62878    25.96332  dM6  729808234575686912     25.83      0.04    -85.04      0.04   -114.00      0.04     1.012    15.645    17.593    14.228 -9999.99
  506  18304112   163.75397    48.86957  dM6  832692561243840000      6.78      0.10    -43.95      0.06    -24.01      0.10     1.024    17.144    18.956    15.868 -9999.99
  507 565908091   163.86172    56.80253  dM6  851092304219552128     18.82      0.05   -148.54      0.04   -212.53      0.05     1.043    16.613    18.740    15.264 -9999.99
  508 316108151   164.26530    22.28857  dM6 3988944695702883584     37.56      0.03   -154.93      0.04   -131.21      0.03     1.061    14.765    16.900    13.416      M6V
  509 244115165   164.44371     4.89269  dM6 3816101811413834496     37.39      0.03    -32.29      0.03    175.24      0.03     1.106    14.423    16.408    13.105 -9999.99
  510 318101182   164.78407    39.83080  dM6  775722122164387456     13.34      0.07     53.28      0.07   -101.41      0.07     0.982    16.741    18.757    15.412 -9999.99
  511 205806184   164.96635    31.44988  dM6  733890961767518080     17.52      0.09   -104.42      0.08      6.14      0.08     1.045    16.645    18.755    15.275      M6V
  512 341204085   165.04262    19.03965  dM6 3984718413524070784     13.43      0.08    -51.28      0.10    -29.18      0.08     1.428    16.287    18.277    14.967 -9999.99
  513  20205217   165.58357    48.89444  dM6  831989698435991040     12.07      0.06   -149.76      0.04    -78.01      0.05     1.395    15.911    17.845    14.580 -9999.99
  514 439210003   165.63957    36.83032  dM6  762926349437768320     12.99      0.05    -51.15      0.04   -108.95      0.04     1.022    16.009    17.993    14.688 -9999.99
  515 341206249   166.13503    18.99716  dM6 3983923500976298240      8.77      0.07   -112.06      0.08      5.21      0.07     1.010    16.163    18.069    14.830 -9999.99
  516  44011169   166.38942    32.23126  dM6  734010018261191552     49.35      0.04    121.47      0.04     98.94      0.03     1.136    14.820    17.040    13.461 -9999.99
  517 631801113   166.78220     5.14063  dM6 3815515393758857344      8.39      0.08   -153.78      0.09    -38.21      0.07     1.173    16.521    18.546    15.195 -9999.99
  518  20201132   166.89333    48.40654  dM6  831687126581784960     10.38      0.07   -104.79      0.05   -121.72      0.07     0.966    17.198    19.199    15.861 -9999.99
  519 337111066   167.15601    11.76510  dM6 3964423627898239104      4.55      0.12    -44.82      0.11      0.52      0.09     1.404    16.720    18.502    15.397 -9999.99
  520 321414100   168.42068    41.40346  dM6  765600121198628736     25.82      0.06    395.64      0.07     82.70      0.05     1.062    16.121    18.305    14.762 -9999.99
  521 219216115   168.82449    29.03468  dM6 3999071056060011648     16.05      0.08   -184.53      0.06    -86.70      0.07     1.189    16.288    18.503    14.900 -9999.99
  522 564104030   168.95074    27.77098  dM7 3998674480255094016     45.04      0.20     90.49      0.17    -23.40      0.16     2.010    15.150    17.900    13.677 -9999.99
  523 435210015   169.57039    22.39438  dM6 3991154336117640704      8.92      0.13      3.19      0.14     -8.29      0.12     1.088    17.550    19.616    16.177 -9999.99
  524  42514086   170.12756    55.22606  dM6  843924553558141952     18.81      0.05     24.07      0.04      8.17      0.04     0.986    16.604    18.746    15.255 -9999.99
  525  42502078   170.12976    52.55721  dM6  839657039693573248     12.47      0.09    -32.59      0.07     33.75      0.07     0.982    17.573    19.667    16.214      M6V
  526 335712015   170.28474    21.44097  dM6 3990812761663064960     38.18      0.07   -240.04      0.06     -2.85      0.07     1.439    15.262    17.564    13.881 -9999.99
  527 439213194   170.67915    37.93018  dM7  763973668623022464     56.29      0.04    248.07      0.04     13.11      0.04     1.044    14.958    17.481    13.552      M6V
  528 557910172   170.83179    -5.15179  dM7 3786550031235785344     46.81      0.05    -27.54      0.06   -161.45      0.05     0.901    15.558    18.271    14.121 -9999.99
  529 237305078   170.87227     1.90113  dM8 3810750831918988928     33.38      0.30   -168.07      0.35     16.20      0.27     2.178    16.385    19.447    14.833       M7
  530 291302208   171.22191    13.38114  dM6 3965764619767224832     52.71      0.05    -26.30      0.04   -105.86      0.04     1.158    14.493    16.727    13.129     M5.5
  531 723803201   171.37732    47.69264  dM6  788817992852527104     24.18      0.05   -135.90      0.03    -86.90      0.05     1.190    15.989    18.120    14.631 -9999.99
  532 237207028   172.02927     1.69179  dM6 3798684825675497472  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    15.409    17.028    13.565      M6V
  533 449004190   172.07056    56.91063  dM6  845850726131871360     11.92      0.46     -3.86      0.42    -36.90      0.47     2.435    17.445    18.739    15.253 -9999.99
  534  48603190   172.12900    30.10597  dM7 4022645689166462976     21.66      0.20    -63.89      0.15   -110.89      0.16     2.732    16.390    18.844    14.868 -9999.99
  535  48603012   172.53206    29.75023  dM6 4022598478885955456      8.65      0.07    -99.01      0.05     10.81      0.07     1.134    16.353    17.966    15.131 -9999.99
  536  42504206   172.67744    54.94886  dM7  844502037681090688     24.73      0.06     33.46      0.04    106.96      0.05     0.966    16.672    19.163    15.251 -9999.99
  537 322002161   173.96555    53.11223  dM6  840316501855606144     11.97      0.11     18.53      0.08    100.44      0.10     1.009    17.941    20.223    16.531      M6V
  538 449004248   173.98097    57.12628  dM6  845763452395832320     24.61      0.15    -81.73      0.13     70.86      0.15     4.288    15.583    17.841    14.209 -9999.99
  539  20509076   174.30762    31.94681  dM6 4024421056847928448     19.83      0.06   -145.33      0.04    -20.11      0.05     1.033    15.707    17.638    14.401 -9999.99
  540 300506104   174.71890    29.50634  dM6 4019390172675591424     20.52      0.07    -27.02      0.06    -17.26      0.06     1.099    16.133    18.208    14.792 -9999.99
  541 300513060   175.04163    30.32745  dM6 4020995975048126208     24.40      0.25   -103.54      0.21     88.38      0.31     2.093    15.922    17.769    14.279 -9999.99
  542  22014154   175.36069    29.07000  dM6 4020660413548054272      7.77      0.14     15.15      0.16      5.56      0.16     1.153    17.732    19.887    16.391 -9999.99
  543 499805062   175.39085    -4.29261  dM6 3600001528348094464     19.05      0.06     74.10      0.09    -30.37      0.05     0.997    16.499    18.590    15.158 -9999.99
  544 499805172   175.65247    -4.27679  dM7 3600003967889554432     20.15      0.07   -102.85      0.10    -39.47      0.06     0.943    16.800    19.175    15.403 -9999.99
  545  22015019   177.03134    29.58081  dM6 4020008957204713344  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    16.333    17.961    14.704 -9999.99
  546  26205076   177.69688    56.36915  dM6  842024528745931648      9.62      0.09   -112.45      0.08    -81.10      0.09     1.139    17.271    19.321    15.904 -9999.99
  547 457714004   177.72235     4.69415  dM6 3896537787134891648     28.41      0.05   -249.06      0.05     48.30      0.03     1.070    15.617    17.745    14.271 -9999.99
  548 656403158   179.59119    51.95815  dM6  791415314190932352     32.66      0.04   -412.31      0.03   -604.67      0.03     1.126    15.719    18.051    14.339 -9999.99
  549 565412070   179.65158    10.38874  dM7 3918235236064308096     10.16      0.21    -57.19      0.19    -29.35      0.14     0.985    18.469    20.914    17.034      M6V
  550 633014080   179.73863    36.54480  dM6 4033072525436839808     11.83      0.06      2.24      0.05    -62.53      0.05     1.078    16.649    18.531    15.350 -9999.99
  551 200610031   180.11769    -0.10369  dM6 3602874998908726400     24.46      0.04    -97.53      0.04    -75.84      0.03     1.143    14.377    16.194    13.097 -9999.99
  552  25714192   180.69627    56.73289  dM6 1573953854394682496     15.80      0.05   -126.33      0.05      0.32      0.05     1.109    16.740    18.741    15.413 -9999.99
  553 457712192   181.05185     5.23658  dM6 3894986960344055680     45.75      0.03   -190.32      0.04   -149.38      0.02     1.223    13.579    15.663    12.243      M5e
  554 231114134   181.06216    32.77289  dM6 4027106373481046272     23.78      0.05    -60.31      0.03     -4.55      0.04     1.071    16.026    18.222    14.650      M6V
  555 200603157   181.09274     0.88668  dM6 3699132156679086720     13.64      0.20     93.05      0.18    -64.67      0.10     1.176    16.980 -9999.990 -9999.990 -9999.99
  556  37315174   181.12659    32.21651   L0 4026880286402654720     41.23      0.21     74.48      0.23    -32.16      0.19     1.104    18.636    21.142    17.048      L0e
  557 563915062   181.40192    56.39533  dM6 1573896198753650944     50.04      0.03     82.80      0.03   -245.85      0.03     1.330    14.254    16.424    12.901      M5V
  558 712516169   181.64668    21.91881  dM6 3999976954857976064     31.96      0.05   -229.16      0.05     14.19      0.04     1.142    15.467    17.587    14.124 -9999.99
  559 633008039   182.03136    35.34094  dM6 4029757983210057088     32.19      0.09   -607.68      0.06    -70.85      0.08     0.983    15.956    18.308    14.539 -9999.99
  560  41704055   182.04671    -0.47013  dM6 3698726570031098880     21.46      0.07   -131.32      0.09    -50.17      0.06     1.053    16.118    18.202    14.777 -9999.99
  561 231116115   182.70097    33.57191  dM6 4028553262063520768  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    16.643    18.080    14.796      M6V
  562  31405175   182.85219    56.41021  dM6 1575207641247796096     24.04      0.04     12.36      0.04     18.06      0.04     1.142    15.837    17.924    14.499 -9999.99
  563 711303010   183.01324    55.77773  dM6 1573620152615782912     25.97      0.05     26.93      0.04   -143.59      0.05     1.080    16.330    18.712    14.934 -9999.99
  564 219805219   183.17793    -4.57268  dM6 3597072532451449856     16.69      0.07   -115.78      0.08    -52.36      0.06     1.078    16.580    18.418    15.279 -9999.99
  565  25705048   183.59045    55.20653  dM6 1573496423197971584     10.58      0.06   -110.42      0.06     18.44      0.06     1.016    17.097    19.082    15.782 -9999.99
  566  48304179   184.44940    28.12040  dM6 4009819061395287936     22.74      0.10     64.59      0.09    -95.87      0.08     1.128    16.938    19.465    15.499      M7V
  567 661211185   184.77740     7.75050  dM6 3901711195501937536      4.58      0.07     12.43      0.08    -34.29      0.06     1.061    16.863    18.726    15.573 -9999.99
  568 657807139   185.26370     8.95516  dM7 3902307268243107456     41.25      0.09   -484.34      0.12   -341.72      0.08     1.263    16.124    18.873    14.649 -9999.99
  569 194306210   185.36266    30.64317  dM6 4015042738059517440     83.50      0.08   -209.78      0.07   -267.27      0.10     0.926    13.383    15.493    12.020       M5
  570 315501173   185.45924    46.54577  dM7 1544910490969957120  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    15.453    17.419    13.476 -9999.99
  571 343512184   185.53789    18.53142  dM6 3947285780674512000     29.14      0.14     23.88      0.16     57.80      0.13     4.245    14.982    17.115    13.634 -9999.99
  572 449611014   186.04031     3.93425  dM6 3701666256102540032  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    14.774    16.594    13.374       M5
  573 661208036   186.05968     5.61775  dM7 3900280009319394816     20.70      0.07   -157.01      0.09   -199.27      0.06     0.999    16.515    18.860    15.121 -9999.99
  574 449615150   186.43785     3.03696  dM6 3700786509362396544     19.83      0.31   -131.25      0.34    -63.89      0.31     8.210    15.511    17.681    14.149 -9999.99
  575  48309235   186.44942    28.60447  dM6 4010091053083980032     12.29      0.12    -85.75      0.14   -259.33      0.10     1.057    17.268    19.412    15.899 -9999.99
  576 711308091   186.55595    56.09565  dM6 1574259759145601152     21.57      0.05    -63.23      0.05    -35.01      0.05     1.253    16.022    18.389    14.628 -9999.99
  577 714313061   187.90218    24.87424  dM6 3960046330373501696     11.62      0.08    -11.85      0.09     -9.28      0.09     0.975    16.776    18.722    15.445     M4.5
  578 711913011   188.10001    25.47374  dM7 3960456315067417600     48.16      0.05    129.15      0.05    -49.82      0.05     1.008    15.439    18.061    14.018 -9999.99
  579 307706209   189.23132    35.36888  dM6 1518572759373468160     29.00      0.04   -222.05      0.03     -0.84      0.05     1.094    15.682    17.830    14.340 -9999.99
  580 320303002   189.36012    29.87820  dM6 4011353223713622528     20.35      0.06   -156.45      0.06   -102.04      0.07     1.000    16.547    18.762    15.173 -9999.99
  581 214407146   189.51456    13.33251  dM6 3931845716842542080     23.45      0.05   -339.23      0.07     50.33      0.07     1.011    15.846    17.955    14.501 -9999.99
  582 342502002   190.02621    41.29997  dM6 1534153491974515584     14.48      0.04   -142.82      0.03     32.29      0.03     1.014    15.981    17.978    14.649 -9999.99
  583 334502119   190.31134    22.06626  dM6 3955512498472832128     17.57      0.06    -89.99      0.07    -57.83      0.07     0.988    16.244    18.358    14.900      M6V
  584 644610198   190.51057    60.89666  dM6 1580084628151920768     14.40      0.03      6.38      0.04    -71.69      0.04     1.178    15.669    17.740    14.329 -9999.99
  585 347203104   190.61646     9.44515  dM6 3903102627467794304     24.89      0.03   -249.46      0.04     66.81      0.04     0.998    15.147    17.149    13.828 -9999.99
  586  32603074   191.39854    56.17016  dM6 1577393882680974848      9.65      0.08   -209.79      0.07     42.30      0.08     0.969    17.501    19.429    16.162 -9999.99
  587  32603046   192.23141    55.78802  dM6 1576619723416305920      5.42      0.07     46.38      0.06    -26.26      0.07     1.029    17.357    19.048    16.106 -9999.99
  588 334509061   192.61282    25.16717  dM7 3957994474173323136     20.31      0.08   -458.44      0.07     59.07      0.07     1.023    16.821    18.418    15.554 -9999.99
  589 298804030   193.07014    33.96066  dM7 1515813878541104128     32.16      0.06   -191.63      0.05    -44.13      0.07     1.056    15.903    18.306    14.506     M5.5
  590 319712028   194.08578    21.29046  dM7 3942794550553585920     22.17      0.10   -259.46      0.12     56.00      0.10     1.161    16.446    17.904    15.192 -9999.99
  591  32605006   194.66423    54.91227  dM7 1576289350235663872  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    18.054    19.764    16.148 -9999.99
  592 421505236   194.92531    10.02805  dM7 3734451596899500928     23.08      0.25   -155.63      0.31     18.83      0.37     3.790    16.300    18.703    14.893 -9999.99
  593 336701092   195.18112    35.96638  dM7 1516374663831829888     27.93      0.04   -345.30      0.02     -7.29      0.03     1.007    15.567    17.677    14.222      M6V
  594  34510156   195.42462    26.58349  dM6 1460374097088236544     18.48      0.09    -68.95      0.06    -70.87      0.08     1.106    16.159    18.388    14.790 -9999.99
  595 403705041   195.53600    52.90839  dM6 1558024164291922304     20.17      0.03      7.34      0.03    -64.25      0.03     1.032    15.772    17.799    14.441 -9999.99
  596 237410143   195.58615    32.45307  dM7 1467167257881586816     31.57      0.04   -194.11      0.04     45.95      0.03     1.056    15.657    17.857    14.299      M6V
  597 336209161   195.66664    22.08587  dM7 3944263498087748096     25.78      0.06   -113.60      0.08    -83.01      0.09     1.021    16.187    18.505    14.805      M6V
  598  34503163   195.91919    27.62308  dM6 1460561357662033536     24.01      0.06     10.05      0.05   -133.17      0.07     1.104    16.012    18.164    14.664 -9999.99
  599 202510180   196.15367    31.69128  dM6 1466317266673754240     28.88      0.03   -284.18      0.03    143.46      0.02     1.052    15.236    17.246    13.917 -9999.99
  600  44110213   196.61665    29.45791  dM6 1461376714253411584      9.76      0.06    -24.57      0.04     -4.97      0.03     1.386    15.659    17.507    14.356 -9999.99
  601 336707250   196.67867    36.03722  dM6 1522239355774987776     11.81      0.06   -119.34      0.03     33.02      0.04     1.387    15.925    17.954    14.585 -9999.99
  602  45909187   196.70959    30.84836  dM6 1466009540856759680     70.90      0.03    182.15      0.02   -474.77      0.01     1.110    13.605    15.739    12.264      M6V
  603  33206080   196.80482    55.82416  dM6 1564776780593963904     17.34      0.04    -25.30      0.03     16.86      0.04     1.099    16.053    17.989    14.747 -9999.99
  604 421506047   197.13005    10.87180  dM7 3735968957304179584  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    16.073    17.827    14.123 -9999.99
  605 573004198   198.02235    32.22566  dM6 1466583795164173184     18.69      0.12    113.19      0.10    -88.45      0.09     1.360    16.444    18.197    14.644 -9999.99
  606 121902232   198.07526    17.67584  dM6 3937218544836004224     12.26      0.15    -76.57      0.16    -20.55      0.18     1.056    17.727    19.990    16.318 -9999.99
  607  36102231   198.27617     3.88664  dM7 3716616109547200768     16.34      0.12    -82.40      0.14     13.12      0.11     1.202    17.162    19.454    15.762 -9999.99
  608 401812227   200.04832    21.03309  dM6 3940332881457394048     18.98      0.04     54.13      0.04    -18.89      0.03     1.077    15.523    17.435    14.216 -9999.99
  609 320910184   200.14139    18.32922  dM6 3938637778124692224     30.55      0.05   -430.16      0.06    273.87      0.03     1.091    15.645    17.826    14.293 -9999.99
  610  51313052   200.46663    27.99252  dM6 1449549710054182272      8.78      0.10     -0.83      0.13    -21.69      0.08     1.010    17.557    19.681    16.210 -9999.99
  611 241804163   200.74487     4.27542  dM6 3716131087480205184     19.31      0.07    -66.29      0.09    -79.23      0.05     1.132    16.116    18.202    14.776 -9999.99
  612 219314169   200.97432    26.85542  dM7 1449157085618801408     22.15      0.16   -106.89      0.21    -14.38      0.13     2.565    16.352    18.761    14.835 -9999.99
  613 236707132   201.87897     1.82735  dM8 3711482627195848576     41.93      0.13   -176.82      0.14      6.32      0.06     0.790    16.500    19.575    14.984 -9999.99
  614  48703026   202.08717    30.05527  dM7 1462178636186664320     24.10      0.12   -186.09      0.10   -181.16      0.10     0.868    17.339    20.195    15.824       M7
  615 646211229   202.77934    20.87458  dM6 1441394018130993024     18.15      0.06   -172.46      0.07     40.61      0.03     1.607    15.685    17.497    14.348 -9999.99
  616 335803206   203.20097    42.67488  dM6 1501343790124237312     46.72      0.04    -66.64      0.03    193.43      0.03     1.359    14.940    17.157    13.581 -9999.99
  617 320912161   204.06544    20.04069  dM6 1249099330037561472     15.41      0.05    -96.21      0.06      6.79      0.04     1.135    16.260    18.239    14.941 -9999.99
  618 545215225   204.36078    35.21251  dM6 1471710886603834112     14.30      0.05   -101.54      0.03    -90.68      0.04     1.151    16.373    18.473    15.025 -9999.99
  619 219307074   204.44501    25.00711  dM6 1444800511312120832     23.24      0.06     74.22      0.06   -168.59      0.03     1.207    15.936    17.981    14.601 -9999.99
  620 335202038   204.48595    21.22181  dM6 1249605071026464128     26.37      0.05   -331.43      0.05    -99.93      0.03     1.434    15.409    17.413    14.082 -9999.99
  621 545208197   204.73761    32.74273  dM6 1468931561727879040     12.67      0.12    -21.16      0.09      8.64      0.08     2.201    16.556    18.566    15.148 -9999.99
  622  48706090   204.92068    30.33356  dM6 1456046522399452672      7.86      0.11    -24.87      0.12    -26.32      0.07     1.298    17.306    19.418    15.933 -9999.99
  623 547214235   205.82895    28.99629  dM6 1454933228221619584      9.08      0.13    -81.12      0.13     27.81      0.09     0.953    17.720    19.722    16.360      M6V
  624 450211226   206.09047    18.90347  dM6 1248154540311624448      9.71      0.10     30.90      0.09     -6.76      0.07     1.201    16.660    18.579    15.304 -9999.99
  625 545206210   206.58504    32.52604  dM6 1458170778866092544      8.55      0.07    -34.91      0.04     -1.15      0.05     1.154    16.721    18.622    15.410 -9999.99
  626 545206155   206.86514    32.93401  dM6 1458277672012682624     16.63      0.05   -111.55      0.03      1.26      0.04     1.064    16.348    18.336    15.022 -9999.99
  627  43110208   207.56108     1.50461  dM6 3664079485466748288     13.76      0.24     57.64      0.25    -40.42      0.17     2.049    16.384    18.087    14.648 -9999.99
  628 723901141   207.96104    51.71445  dM6 1560533078028257792     31.05      0.04     -2.06      0.03   -159.73      0.04     1.246    15.640    17.902    14.275 -9999.99
  629 321509134   208.13155    38.85546  dM6 1496886026388040960     15.98      0.11   -135.59      0.07     42.61      0.09     2.338    16.180    18.311    14.822 -9999.99
  630  43116116   208.40663     3.78097  dM6 3665610929070522624      7.14      0.16    -10.47      0.16    -40.01      0.11     0.908    17.922    19.866    16.575 -9999.99
  631 321506020   208.62822    37.50922  dM6 1495460990598865920     16.83      0.05   -149.55      0.03     10.34      0.04     1.060    16.298    18.327    14.971 -9999.99
  632 427613121   209.24973     6.25034  dM6 3720558614646764416  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    15.634    17.663    13.982 -9999.99
  633 451306107   209.25314     8.50242  dM6 3721866964764373760     38.10      0.05   -746.79      0.06    264.77      0.04     1.227    15.562    17.976    14.177 -9999.99
  634 230701244   210.45631    10.29695  dM6 3724009569329554560     19.29      0.14    -36.16      0.15    -96.38      0.12     3.346    15.495    17.586    14.088 -9999.99
  635  43714160   212.06509    52.60777  dM6 1512826058772467712     16.96      0.04     36.33      0.04   -202.29      0.05     1.115    16.261    18.275    14.931 -9999.99
  636 575416221   212.38239    41.63583  dM6 1498145551317166336     40.96      0.03   -217.32      0.02     72.55      0.03     1.348    14.099    16.211    12.756      M6V
  637 339613084   212.46474     7.40709  dM6 3674243817630610304     35.53      0.08   -210.46      0.09    -36.32      0.08     0.704    15.128    16.713    13.193 -9999.99
  638 316810012   212.54369    18.76984  dM6 1245861955488573568     25.85      0.04    118.29      0.04    -62.94      0.04     1.091    15.241    17.266    13.914      M6V
  639  42210068   213.56340    28.79026  dM6 1260779132821422720     33.93      0.03    207.66      0.03   -285.79      0.03     1.098    14.275    16.331    12.947     M5Ve
  640 422707010   213.70992    35.49543  dM6 1479428732379875968     12.21      0.06    -95.29      0.03     51.28      0.06     0.975    16.746    18.717    15.430 -9999.99
  641 333408169   214.40871    45.59962  dM6 1505217541387662336     22.66      0.05    -78.65      0.04    -47.86      0.05     2.258    14.890    16.944    13.540 -9999.99
  642  42203225   214.59824    29.93370  dM6 1284987595726139264     11.92      0.05     71.69      0.05    -39.12      0.04     1.089    16.204    18.180    14.884 -9999.99
  643 233011169   214.94283    31.61927  dM7 1477762323724646272     52.66      0.05    104.46      0.05    -21.80      0.05     1.125    15.442    18.183    14.000 -9999.99
  644 242106128   215.21477    36.95549  dM6 1481115868550104960     46.36      0.03   1362.54  -1343.14      0.02    229.12   525.000    14.339    16.387    13.011 -9999.99
  645 232013081   215.58292    23.87653  dM6 1255420869061901440     46.08      0.03   -248.53      0.02     44.00      0.03     1.362    13.793    15.755    12.480      M5V
  646 461807211   215.81964    13.30284  dM7 1227619064717943552  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    15.839    17.496    13.843 -9999.99
  647 425413152   216.23535    20.03038  dM6 1240256640914372480      8.06      0.23    -10.74      0.19     41.52      0.19     1.035    18.591    20.549    17.229 -9999.99
  648 527805165   216.39424    25.66803  dM7 1256071505067560704     62.13      0.05    -48.23      0.05    -13.12      0.05     1.383    14.865    17.467    13.438 -9999.99
  649 461813008   216.63185    15.95025  dM9 1229349352423483136     34.97      0.28     73.03      0.30    -56.82      0.24     1.806    17.756    20.880    15.860      M9V
  650 243209067   217.87665    17.29944  dM7 1235555958122899840     23.27      0.07    -52.95      0.08   -168.84      0.06     1.166    15.989    18.389    14.571     M6.5
  651 319803249   218.03357    29.65191  dM6 1284208832256337280     20.18      0.06     63.33      0.05   -157.12      0.06     1.056    16.446    18.615    15.088 -9999.99
  652 531506062   218.03539     8.19204  dM7 1172618435080418176     78.56      0.04   -477.10      0.04     10.06      0.04     1.402    13.652    15.956    12.277      M6V
  653 320414037   218.21899    26.63095  dM6 1280204891944137216  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    16.555    18.376    14.974 -9999.99
  654 302505018   218.22739    12.77735  dM6 1179305905319001344      7.93      0.07    -54.35      0.09     53.70      0.08     0.920    15.582    17.444    14.259 -9999.99
  655 125807201   218.38075    34.29646  dM7 1287845363887270400     20.74      0.04    -90.48      0.02    -36.09      0.03     1.084    15.154    17.508    13.754 -9999.99
  656 341415083   219.05090    31.24362  dM6 1286101091768073856  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    15.277    17.340    13.677 -9999.99
  657 438313236   219.08826    36.51204  dM6 1486285325546785408     18.72      0.04     32.15      0.03     -8.95      0.04     1.017    16.281    18.364    14.939      M6V
  658 341404206   219.83371    30.55795  dM6 1285816868011943040     34.94      0.04    -69.89      0.04     69.38      0.04     1.087    15.458    17.651    14.099 -9999.99
  659 320403015   219.96536    25.99580  dM6 1279246427042297216     24.31      0.04    -67.90      0.04     28.88      0.04     1.107    15.487    17.474    14.168 -9999.99
  660 320405104   221.04680    25.63760  dM6 1267177912537904256  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    16.798    18.515    15.188 -9999.99
  661 343604194   222.56377    13.03165  dM6 1184658740239625856     14.92      0.06   -100.09      0.07     30.93      0.06     1.136    16.289    18.416    14.925 -9999.99
  662 231216030   222.94476    28.86473  dM6 1281527570072906880     17.77      0.06    -17.43      0.05      0.36      0.05     1.092    16.284    18.608    14.898 -9999.99
  663 582913217   223.02158    26.79788  dM6 1269173904099591168     29.42      0.05   -134.29      0.04     95.86      0.05     0.976    16.101    18.426    14.718      M7V
  664  42407194   223.20229    -2.06361  dM6 6340341468087928320     12.73      0.08   -164.04      0.09     -7.82      0.07     1.040    16.785    18.864    15.426      M6V
  665 644806008   223.87802    21.41366  dM6 1262190562153967488     27.48      0.04   -363.68      0.04    236.67      0.04     1.100    15.514    17.575    14.187 -9999.99
  666 436816096   225.10928    -0.65757  dM7 6340981796172195584     29.28      0.30   -190.72      0.34     63.17      0.32     7.548    15.280    17.593    13.815      M7V
  667  51101056   225.58878    25.43189  dM7 1267909667590644992     15.33      0.17   -124.06      0.12    -54.78      0.16     1.128    18.204    20.727    16.720 -9999.99
  668  51104165   225.62321    27.02998  dM6 1268635551423149312     15.38      0.09   -165.05      0.08    138.20      0.09     1.042    17.312    19.613    15.904 -9999.99
  669  51111080   225.68402    28.62161  dM6 1269674933508896896     10.74      0.11    -13.96      0.09    -17.84      0.10     0.940    17.632    19.770    16.251 -9999.99
  670  44201057   225.90131    29.13771  dM7 1275720739933137664     17.72      0.08     -4.01      0.07   -104.17      0.08     1.005    17.096    19.426    15.720 -9999.99
  671 573708109   226.58437     1.24156  dM6 4420096533900087808     15.26      0.08    -24.62      0.09     -1.94      0.09     0.916    16.611    18.736    15.268 -9999.99
  672 442413057   227.46204    15.04722  dM7 1183962474501465088  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    15.289    17.568    13.665 -9999.99
  673 337815036   227.96178    30.55064  dM6 1276260600140069888     20.17      0.05   -392.57      0.04   -262.26      0.04     0.987    16.483    18.753    15.102 -9999.99
  674  51113212   228.14616    27.33118  dM6 1271519609080018560     10.43      0.12    -39.74      0.11     36.89      0.12     1.071    18.093    20.395    16.686 -9999.99
  675  51113037   228.43423    27.39506  dM6 1271532528341730176     14.19      0.16    -54.38      0.11     19.13      0.17     5.421    15.559    17.163    13.997 -9999.99
  676 342615081   229.36548    33.95033  dM7 1278440794258261504     24.19      0.05    -30.32      0.04   -151.57      0.05     1.053    16.383    18.730    14.985    M7.0V
  677 646713036   229.83842    34.06182  dM6 1278773259085826048     18.33      0.03   -165.09      0.03   -200.09      0.03     2.241    13.716    15.560    12.421 -9999.99
  678 153614024   230.11478    55.64710  dM6 1600624914108541824     39.72      0.05    106.41      0.05    -69.57      0.06     2.176    14.534    16.747    13.172     M5.5
  679 152502199   230.31657    39.75469  dM6 1388901855552690688  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    14.673    16.618    12.979 -9999.99
  680 573103052   232.99300    24.75555  dM6 1221808523727348480      7.71      0.08    -71.25      0.06     30.71      0.06     0.978    17.206    18.922    15.963 -9999.99
  681 339703218   235.73659    28.82412  dM6 1224812011534362112     19.20      0.05    -90.97      0.04     44.03      0.05     0.991    16.348    18.436    15.006 -9999.99
  682 457510015   236.81242     1.82266  dM7 4423007800173036544     55.69      0.37   -213.42      0.40    -65.40      0.31    10.027    14.450    16.909    12.966 -9999.99
  683 337311192   237.32027    39.58326  dM6 1376933396606385408     24.62      0.03    -28.22      0.03    -40.77      0.04     1.069    15.734    17.746    14.414 -9999.99
  684 558413156   242.41357    18.74407  dM6 1200112994644604544     25.42      0.05     64.44      0.05    -44.68      0.05     1.049    16.314    18.617    14.936      M6V
  685 552504181   242.80849    -1.83235  dM6 4405596105840405120     22.20      0.05   -127.31      0.04     28.79      0.03     1.139    15.330    17.290    14.014 -9999.99
  686 458015223   243.41052    54.66452  dM6 1428977817434589056     13.23      0.04    -55.58      0.05     67.51      0.05     1.000    16.704    18.726    15.377 -9999.99
  687 451408182   243.60497    -2.84922  dM8 4405150047715392128     68.95      0.08     -7.81      0.08    367.41      0.06     1.265    15.223    18.242    13.752    M5.0V
  688 450808085   244.20029    44.71763  dM6 1385551231305685504     13.45      0.04    -37.84      0.05     -0.64      0.06     1.077    16.072    18.172    14.721      M7V
  689 450806039   244.40942    44.75685  dM6 1385553842645803008  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    17.979 -9999.990 -9999.990 -9999.99
  690 458006250   246.35130    52.61683  dM7 1424964015877277056     33.36      0.04    -40.73      0.04     12.87      0.05     1.090    15.811    18.204    14.418 -9999.99
  691 241907030   247.10757    40.86142  dM6 1333000588452627200     18.28      0.03    -26.56      0.03     -8.00      0.04     1.113    15.519    17.420    14.214 -9999.99
  692 241907119   247.82828    40.86439  dM6 1332966881549315456     88.82      0.03   -143.43      0.03    306.27      0.04     1.196    12.927    15.093    11.574      M6V
  693 144310011   251.04369    14.71865  dM6 4461772938038519808     20.09      0.03    -48.50      0.02    -49.56      0.02     1.304    14.529    16.478    13.211 -9999.99
  694 347306012   252.24452    30.09349  dM6 1311338590181283584     13.37      0.15   -136.61      0.16    -25.49      0.17     2.791    16.792    18.790    15.331 -9999.99
  695 567909172   252.53317    27.30049  dM6 1307368739026956672     16.40      0.05    -44.41      0.05    -21.37      0.05     1.054    16.370    18.628    14.991 -9999.99
  696 565811205   254.12012    34.41877  dM6 1314695777138184576  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    16.964    18.156    14.907 -9999.99
  697 660205070   256.90155    55.71833  dM6 1432364691204920320     22.68      0.04   -108.02      0.04    188.61      0.06     1.052    16.128    18.204    14.785 -9999.99
  698 346707017   257.61795    27.96918  dM6 4575010197472244352     42.77      0.03     25.65      0.03    -87.55      0.04     1.122    15.400    17.820    14.010    M5.5V
  699 573813215   259.50644    32.34602  dM6 1333917271912969344     15.49      0.05     59.24      0.05   -164.17      0.05     1.172    16.324    18.462    14.965 -9999.99
  700 154311080   270.69348    37.51395  dM6 4609689240889873280     81.74      0.02    171.19      0.02  -1141.75      0.02     1.184    13.079    15.166    11.746 -9999.99
  701 158902239   298.47922    44.41489  dM7 2079073928612821760    214.57      0.05    349.36      0.06   -480.32      0.05     1.611    11.908    14.332    10.510      M6V
  702 587311136   305.04791     9.89484  dM6 1753469399878334208     29.19      0.09    121.75      0.10    -70.24      0.09     3.441    15.174    17.253    13.836 -9999.99
  703 677913204   323.02640     0.67400  dM6 2688184197655204224     13.31      0.07     64.23      0.09      8.93      0.07     2.022    15.593    17.481    14.300 -9999.99
  704 677912105   323.17960     2.00509  dM6 2688609365057824256     28.57      0.04    110.89      0.04     25.92      0.04     0.948    15.511    17.739    14.148 -9999.99
  705  58604009   325.79218     7.75117  dM6 2701687368675292672     34.48      0.03    424.07      0.03    -17.28      0.03     1.103    14.611    16.600    13.300 -9999.99
  706 474104055   329.28519    10.20782  dM7 2726423116125006208     18.82      0.12    170.70      0.12     27.72      0.12     1.990    16.156    18.390    14.718 -9999.99
  707 474108198   329.46979     8.97549  dM6 2725149503702823296     18.77      0.06    130.44      0.07     75.05      0.05     0.949    16.409    18.544    15.067 -9999.99
  708 381703197   329.98102     3.02973  dM6 2683536802521963904  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    17.191 -9999.990 -9999.990 -9999.99
  709 368716090   331.06107     7.58012  dM6 2721577426647786880      5.82      0.09     50.71      0.08    -31.57      0.09     1.143    16.731    18.692    15.411 -9999.99
  710 364803216   334.48157     7.84235  dM6 2722512874819368192  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    16.003    17.514    14.167 -9999.99
  711 382508091   336.62366     0.92553  dM6 2702465543734432256     30.40      0.07    141.10      0.08   -212.33      0.07     1.005    15.988    18.366    14.603 -9999.99
  712 594106025   338.10458    27.45591  dM6 1881208491831536640     16.48      0.07     93.72      0.06    -87.57      0.06     1.053    16.558    18.648    15.225 -9999.99
  713 379902200   339.40103    12.96308  dM6 2731737639936883072     14.69      0.34     60.35      0.54    -32.10      0.54     4.374    15.536    16.804    13.500 -9999.99
  714 381209104   340.00632     5.53749  dM7 2706200898267171328     29.10      0.09    113.85      0.12   -130.01      0.09     1.234    15.811    18.037    14.040    M6pec
  715 362916042   340.20001    19.23282  dM6 2833316880663420032     21.49      0.28    -53.03      0.34   -112.16      0.27     6.264    15.574    17.292    13.891 -9999.99
  716 379911055   341.48108    16.10353  dM6 2829412068196295680     11.81      0.06     59.47      0.08     25.70      0.07     1.244    16.180    18.238    14.816 -9999.99
  717 603408138   341.86816    -0.68659  dM6 2653237040904826368     12.93      0.12    132.95      0.16     13.43      0.11     1.730    16.583    18.557    15.198 -9999.99
  718 362911200   341.93207    19.17378  dM6 2833445248645840896  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    15.647    17.773    14.121 -9999.99
  719 587602082   342.21631    11.49355  dM6 2719100162525692544     15.76      0.10     69.05      0.10    -41.30      0.09     1.534    16.236    18.517    14.845 -9999.99
  720 601811123   342.44565    19.29475  dM6 2833497612887253120     14.49      0.07     65.62      0.06   -154.20      0.06     1.129    16.066    18.198    14.713 -9999.99
  721 367602089   344.68469    -0.42519  dM6 2651608908997013376     20.93      0.05    154.10      0.05    -16.11      0.04     1.036    15.848    17.906    14.513 -9999.99
  722 380407173   345.45648     7.78063  dM6 2713510245410022400     18.70      0.06      6.95      0.07    235.14      0.05     0.917    16.175    18.171    14.869 -9999.99
  723 380409199   345.68710    10.73168  dM6 2715434523901896960     27.74      0.05    232.60      0.06    -91.62      0.04     1.064    15.813    18.113    14.433 -9999.99
  724 601302188   347.95309    34.69688  dM6 1911632910580772608     11.18      0.05    188.02      0.06    -53.02      0.05     1.021    16.478    18.445    15.157 -9999.99
  725 486504244   349.19925    12.43059  dM6 2811972439390434176     24.82      0.07     92.72      0.07    -76.59      0.05     0.968    16.425    18.707    15.045 -9999.99
  726 381301190   349.25430    17.30723  dM6 2817976013395648384  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    18.073    18.962    15.669 -9999.99
  727 486507058   350.17773    10.83244  dM6 2810809259167489536     11.11      0.07     96.72      0.07    -71.68      0.06     1.102    16.429    18.451    15.092 -9999.99
  728 587403090   350.31583    42.71057  dM6 1924680505832133376     29.85      0.06    222.88      0.05     94.33      0.06     0.906    15.722    17.919    14.339 -9999.99
  729 600314094   351.78561    38.97284  dM7 1923046597192576000  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99   335.000    15.628    17.997    14.003  M5.5pec
  730   4007016   351.80045    24.16936  dM6 2840009676662023808     24.91      0.05     46.51      0.05    -20.84      0.04     1.080    15.719    17.774    14.388 -9999.99
  731 587409135   353.61346    43.36109  dM6 1924921470677371264  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99  -9999.99 -9999.990    16.681    18.550    15.030 -9999.99
  732 602806212   355.57916    11.64310  dM6 2763645776614592768     22.64      0.12     74.48      0.13   -122.59      0.10     2.900    15.856    18.134    14.439 -9999.99
  733 355011004   355.69907    12.46405  dM6 2763974771109038976     15.20      0.07    168.07      0.08    -84.00      0.05     1.068    16.569    18.625    15.230 -9999.99
  734 472910008   358.70798    17.55129  dM7 2773571098145381888     10.48      0.30     82.93      0.30    -69.97      0.17     1.103    19.061    21.130    17.594 -9999.99


==> table/binary_check_21ab.csv <==
161.80254,40.44548
161.80740,40.44702


==> table/kinematics_table3.dat <==
     0.29067     0.29067  -16.47  0.17  -0.17  -14.41  0.69  -0.70  -22.55  0.87  -0.98   -6.58  0.19  -0.19     8204.83   0.08  -0.09      0.01      5157
     1.82317     1.82317   12.80  1.34  -1.33  -37.79  3.13  -3.08    3.72  1.59  -1.64   -5.34  0.15  -0.16     8225.22   0.13  -0.13      0.01      4663
     2.23202     2.23202  -21.07  0.36  -0.41  -17.74  0.83  -0.76   11.62  0.19  -0.22   21.71  0.01  -0.01     8206.28   0.00  -0.00      0.01      4965
     2.45851     2.45851    8.02  0.14  -0.14  -10.95  0.41  -0.40   -4.75  0.43  -0.43    0.07  0.06  -0.06     8208.28   0.04  -0.04      0.01      5259
     5.12607     5.12607  -32.29  0.54  -0.52  -60.11  1.06  -1.12  -44.20  0.71  -0.67   19.01  0.00  -0.00     8204.61   0.01  -0.01      0.28      2186
     6.12484     6.12484   31.02  1.25  -1.20  -15.42  2.31  -2.47   13.51  1.35  -1.24   10.87  0.02  -0.02     8213.38   0.02  -0.02      0.02      4014
     6.21236     6.21236  -40.61  0.18  -0.15  -21.79  0.14  -0.15   -5.79  0.08  -0.08    5.85  0.07  -0.08     8221.39   0.07  -0.06      0.01      5292
     7.56252     7.56252   -9.59  0.52  -0.63  -14.73  0.64  -0.66   -2.85  0.41  -0.46    9.47  0.54  -0.49     8218.62   0.57  -0.62      0.01      5554
     8.11219     8.11219  -23.25  0.98  -0.90    2.68  1.11  -1.04  -14.84  1.56  -1.68 -207.35  9.91  -9.50     8271.80   2.94  -3.28      0.01      4721
     8.58863     8.58863  -78.28  0.97  -0.96  -27.75  1.23  -1.15  -23.63  1.88  -2.06  -27.41  0.51  -0.49     8215.05   0.20  -0.20      0.03      3473
     8.65799     8.65799   -3.78  0.57  -0.55    2.99  0.98  -0.99  -23.61  0.45  -0.46   17.22  0.01  -0.02     8209.58   0.01  -0.01      0.01      4363
     8.77599     8.77599   -5.72  0.08  -0.08  -13.58  0.17  -0.18  -11.08  0.27  -0.25   -3.76  0.07  -0.06     8209.25   0.04  -0.03      0.01      5516
     9.13565     9.13565  -29.10  0.62  -0.60   -8.27  0.84  -0.94  -10.98  0.40  -0.40  -17.86  0.58  -0.62     8255.55   0.84  -0.75      0.01      5282
     9.50322     9.50322   23.16  1.11  -1.02  -10.94  1.76  -1.91   11.83  0.92  -0.83    9.42  0.02  -0.02     8219.18   0.03  -0.03      0.01      4279
     9.55365     9.55365  -28.69  1.04  -1.16  -40.72  2.01  -1.77   10.24  0.90  -1.03    1.49  0.09  -0.09     8226.80   0.10  -0.09      0.02      4438
     9.85663     9.85663   17.85  2.15  -1.94  -36.29  3.34  -3.55   17.94  1.57  -1.53   -9.47  0.52  -0.44     8246.10   0.59  -0.67      0.03      3852
    10.09341    10.09341  -16.25  0.82  -0.75  -30.21  1.22  -1.45    1.30  0.57  -0.53  -25.79  0.50  -0.49     8271.77   0.69  -0.70      0.01      5365
    11.03242    11.03242   29.83  4.72  -4.29  -79.43  7.30  -7.36   37.24  3.16  -3.07   14.40  0.14  -0.13     8215.11   0.18  -0.17      0.01      5055
    11.04796    11.04796   16.82  1.55  -1.71  -18.78  2.92  -2.59   30.63  1.33  -1.59  -23.44  0.69  -0.61     8256.12   0.73  -0.80      0.06      3150
    11.45852    11.45852  -11.13  1.67  -1.38  -47.45  2.24  -2.65    3.04  1.58  -1.38   -4.50  0.16  -0.15     8230.58   0.14  -0.15      0.02      4429
    11.68433    11.68433   -5.19  0.27  -0.27  -13.33  0.44  -0.42   -1.86  0.33  -0.34    0.55  0.03  -0.03     8219.83   0.02  -0.03      0.01      5478
    12.09914    12.09914   48.95  0.65  -0.70    3.29  0.28  -0.27   -8.84  0.48  -0.48  -91.67  1.54  -1.60     8242.93   0.53  -0.51      0.02      3342
    12.44666    12.44666    3.62  0.09  -0.10   -1.59  0.09  -0.08   -4.42  0.11  -0.12  -21.84  0.80  -0.76     8253.82   0.88  -0.95      0.01      4951
    12.57242    12.57242   26.89  0.38  -0.34    8.96  0.12  -0.12  -19.12  0.25  -0.25  -11.55  0.50  -0.48     8249.64   0.63  -0.64      0.02      3609
    12.58513    12.58513  -13.24  0.21  -0.21  -20.77  0.27  -0.27  -10.97  0.22  -0.22  -13.01  0.39  -0.45     8230.43   0.35  -0.36      0.01      5628
    13.01419    13.01419    1.93  0.70  -0.68  -32.46  1.05  -1.07  -15.30  0.88  -0.92  -73.55  1.21  -1.09     8279.52   0.86  -0.94      0.01      5186
    13.44667    13.44667  -41.45  2.63  -3.18  -21.08  1.32  -1.58   10.47  0.76  -0.70  -16.36  3.21  -2.57     8246.71   2.89  -3.43      0.01      4733
    13.54300    13.54300  -11.94  0.52  -0.56   -2.49  0.79  -0.78  -17.08  1.49  -1.54  -21.02  0.12  -0.12     8216.53   0.05  -0.05      0.01      4985
    13.59737    13.59737   -9.34  0.65  -0.56   30.48  1.06  -1.10   -5.55  1.85  -1.73 -105.07  3.92  -3.61     8242.61   1.29  -1.34      0.03      2692
    13.66949    13.66949   58.93  2.57  -2.46  -36.46  3.59  -3.89  -17.75  2.38  -2.19   -3.59  0.23  -0.22     8232.04   0.24  -0.23      0.04      3106
    13.98465    13.98465  -15.61  0.56  -0.63  -24.72  0.84  -0.99  -25.42  0.92  -1.05  -59.68  3.23  -2.98     8303.25   3.61  -4.16      0.01      5017
    14.19467    14.19467  -23.07  0.52  -0.53  -12.92  0.78  -0.71  -17.51  0.42  -0.42  -14.44  0.55  -0.53     8253.02   0.74  -0.75      0.01      5324
    14.60941    14.60941  -28.59  0.67  -0.73  -10.87  0.98  -1.02  -16.45  0.47  -0.52  -10.15  0.25  -0.26     8249.99   0.37  -0.35      0.01      5245
    14.87851    14.87851  -56.28  2.15  -2.13    9.99  3.07  -3.07   -3.69  1.20  -1.23   -0.20  0.23  -0.24     8244.23   0.37  -0.36      0.02      3667
    14.95670    14.95670   11.65  0.26  -0.23  -20.54  0.32  -0.36  -24.36  0.57  -0.54  -17.36  0.26  -0.26     8217.90   0.15  -0.15      0.01      4810
    15.04106    15.04106  -30.33  0.33  -0.33  -18.53  0.45  -0.41  -10.10  0.20  -0.21    6.28  0.13  -0.12     8228.42   0.16  -0.18      0.01      5520
    15.05861    15.05861  -43.40  0.67  -0.70  -15.00  0.94  -0.95   -3.86  0.63  -0.65    5.34  0.03  -0.03     8220.69   0.03  -0.03      0.01      5156
    15.12043    15.12043  -77.22  0.67  -0.63  -51.89  0.75  -0.67  -14.76  1.23  -1.26  -31.59  0.33  -0.34     8222.06   0.15  -0.15      0.06      2902
    15.18199    15.18199    1.97  0.37  -0.37    7.65  0.48  -0.49   -4.13  0.31  -0.32  -29.97  1.32  -1.40     8261.38   1.56  -1.52      0.01      4760
    15.77892    15.77892  -48.69  1.37  -1.26   -7.19  1.73  -1.78   -4.18  0.61  -0.59   -4.23  0.45  -0.42     8258.21   0.82  -0.83      0.01      4799
    15.88307    15.88307   19.08  1.10  -1.19  -15.72  1.60  -1.50    9.54  1.33  -1.43    2.58  0.04  -0.03     8218.63   0.03  -0.03      0.01      4609
    15.93150    15.93150  -27.43  0.20  -0.18  -17.28  0.24  -0.25   -3.36  0.13  -0.13    2.47  0.08  -0.07     8230.42   0.10  -0.10      0.01      5517
    15.93207    15.93207  -16.80  1.16  -1.15  -32.28  1.60  -1.57   14.31  0.94  -0.93    4.21  0.05  -0.05     8225.45   0.06  -0.06      0.01      5246
    16.21154    16.21154   66.82  3.82  -3.71  -42.53  5.34  -5.28   -5.61  1.52  -1.54    4.14  0.11  -0.13     8251.37   0.27  -0.26      0.07      2700
    16.24323    16.24323  -41.62  0.46  -0.47  -21.67  0.59  -0.69   -6.87  0.25  -0.23    4.06  0.08  -0.09     8240.13   0.15  -0.15      0.01      5270
    16.62959    16.62959   17.11  1.20  -1.18   -7.90  1.54  -1.65   18.06  1.18  -1.17  -13.46  0.28  -0.27     8239.71   0.26  -0.28      0.02      3961
    16.91931    16.91931   24.10  1.62  -1.73  -24.48  2.36  -2.18    0.53  1.23  -1.32   11.11  0.03  -0.03     8218.20   0.04  -0.04      0.01      5108
    16.98387    16.98387  -20.66  0.73  -0.81    3.50  1.06  -1.00   -4.46  0.72  -0.76  -21.29  0.20  -0.21     8248.52   0.23  -0.21      0.01      4768
    17.24593    17.24593    0.43  0.45  -0.41  -15.32  0.49  -0.52    6.34  0.96  -0.87   -9.30  0.11  -0.11     8215.94   0.06  -0.07      0.01      5164
    17.90266    17.90266  -21.24  1.13  -1.20  -46.01  1.57  -1.55   -3.06  0.74  -0.78   11.54  0.04  -0.04     8220.99   0.06  -0.06      0.01      4647
    17.95992    17.95992   51.15  2.82  -2.66   -5.50  3.59  -3.57   40.11  2.65  -2.39  -19.66  0.43  -0.48     8249.29   0.53  -0.51      0.62      1651
    18.65337    18.65337    2.29  1.69  -1.65  -39.38  2.21  -2.11   -6.88  1.01  -0.98    5.48  0.27  -0.27     8234.75   0.44  -0.47      0.01      4986
    18.79269    18.79269   -3.98  0.90  -0.92    5.42  1.21  -1.15  -24.96  0.69  -0.65  -13.47  0.61  -0.55     8256.64   0.85  -0.82      0.01      4152
    18.95464    18.95464  -47.32  1.08  -1.22  -10.28  1.61  -1.40   -4.01  0.49  -0.56   12.52  0.03  -0.03     8227.28   0.05  -0.05      0.01      4939
    18.96157    18.96157  -59.32  1.72  -1.72  -39.43  1.96  -1.95  -38.88  1.18  -1.18  -33.69  1.83  -1.62     8318.60   3.57  -3.63      0.07      2990
    19.07160    19.07160  -43.40  0.78  -0.84  -16.44  1.01  -0.98   -3.16  0.64  -0.72    6.20  0.05  -0.05     8221.83   0.05  -0.05      0.01      5169
    19.68275    19.68275   -8.72  0.17  -0.15  -10.87  0.13  -0.14    3.41  0.31  -0.29  -46.29  0.68  -0.72     8225.61   0.27  -0.25      0.01      5282
    19.72692    19.72692  -76.96  2.71  -2.70  -21.93  3.28  -3.80  -71.16  1.42  -1.29    5.43  0.20  -0.22     8242.75   0.35  -0.36      3.13      1276
    19.81360    19.81360  -10.82  0.82  -0.79  -24.20  0.90  -0.89   -3.92  0.53  -0.58  -39.78  2.13  -2.26     8295.11   3.15  -3.07      0.01      5606
    19.84867    19.84867  -53.89  1.18  -1.40    0.69  1.39  -1.31   -7.47  2.15  -2.35  -20.03  0.18  -0.19     8226.16   0.12  -0.13      0.01      4300
    19.87749    19.87749    0.61  0.26  -0.30   -4.62  0.35  -0.34  -20.48  0.30  -0.29  -11.98  0.45  -0.39     8252.09   0.55  -0.59      0.01      4858
    20.03277    20.03277   -1.01  0.75  -0.77  -16.77  0.93  -0.90    5.10  0.63  -0.65    0.88  0.07  -0.07     8228.89   0.09  -0.08      0.01      5326
    20.03481    20.03481   -5.50  0.64  -0.66  -21.46  0.55  -0.54   17.56  1.79  -1.93  -40.50  0.33  -0.37     8223.12   0.14  -0.13      0.01      5169
    20.07206    20.07206  -25.44  1.25  -1.45  -66.17  3.60  -4.25  -23.48  1.24  -1.21 -288.89 18.57 -16.02     8326.84   6.88  -7.85      0.08      2816
    20.07539    20.07539   23.96  0.30  -0.33  -14.28  0.31  -0.28   -8.20  0.64  -0.67  -16.82  0.17  -0.17     8220.13   0.09  -0.08      0.01      4888
    20.11885    20.11885  -45.56  1.04  -0.95  -12.02  1.13  -1.16    1.07  0.86  -0.80    8.42  0.23  -0.22     8218.99   0.20  -0.17      0.01      4736
    20.19334    20.19334  -12.18  0.74  -0.73  -26.40  0.84  -0.89    4.19  0.61  -0.56  -12.88  0.35  -0.35     8246.37   0.38  -0.41      0.01      5567
    20.43008    20.43008  -26.63  0.84  -0.83  -52.89  1.32  -1.34  -72.29  1.08  -1.12  -26.37  0.71  -0.69     8261.46   0.79  -0.79      6.83      1062
    20.54215    20.54215  -44.44  0.43  -0.43  -46.92  0.38  -0.42  -10.55  1.02  -1.00  -29.31  0.24  -0.24     8221.55   0.09  -0.10      0.02      4241
    20.60654    20.60654   27.58  2.19  -2.15  -23.08  2.36  -2.40   25.43  2.77  -2.68   -9.30  0.11  -0.12     8227.50   0.10  -0.10      0.05      3326
    20.85606    20.85606   33.45  1.82  -1.70  -27.83  1.93  -2.18  -17.18  1.48  -1.47   -6.26  0.45  -0.44     8239.85   0.57  -0.58      0.01      4307
    20.94326    20.94326    7.26  0.87  -0.82  -49.92  0.99  -0.92    8.70  2.15  -2.19 -107.08  2.37  -2.21     8251.70   0.94  -0.96      0.03      3883
    21.06242    21.06242   18.02  0.69  -0.68   -1.67  0.16  -0.15  -10.03  0.36  -0.36  -50.68  2.58  -2.40     8229.91   0.93  -0.96      0.01      4641
    21.13035    21.13035    3.70  0.13  -0.13  -26.24  0.27  -0.28  -13.90  0.32  -0.29   -5.28  0.27  -0.27     8212.48   0.16  -0.15      0.01      5360
    21.58211    21.58211  -33.77  0.60  -0.56  -10.91  0.65  -0.64    2.78  0.55  -0.54   10.83  0.02  -0.02     8215.11   0.02  -0.02      0.01      5150
    21.90758    21.90758   48.18  3.21  -3.52  -48.15  3.92  -3.50    4.55  3.51  -3.40  -26.79  1.62  -1.54     8252.75   1.47  -1.66      0.05      3039
    22.16353    22.16353   -8.46  0.25  -0.25  -25.47  0.38  -0.36  -16.62  0.31  -0.33   -0.58  0.32  -0.29     8231.10   0.36  -0.36      0.01      5432
    22.42839    22.42839   15.52  1.27  -1.20  -20.87  1.54  -1.53   -0.72  1.62  -1.92  -60.53  8.97  -6.78     8283.00   6.66  -8.95      0.01      5143
    22.67928    22.67928   37.06  1.28  -1.18  -17.28  0.93  -0.96   11.33  2.60  -2.50    1.75  0.03  -0.03     8211.17   0.02  -0.02      0.02      3937
    22.90105    22.90105  -32.07  0.61  -0.67  -19.62  0.47  -0.43  -10.85  1.43  -1.54    0.01  0.03  -0.03     8210.86   0.02  -0.02      0.01      5462
    22.98315    22.98315   20.56  0.22  -0.21  -11.25  0.15  -0.15   -6.30  0.50  -0.48   -2.91  0.04  -0.04     8212.27   0.02  -0.02      0.01      4944
    23.16862    23.16862  -31.84  1.23  -1.14  -67.01  1.01  -1.02   23.04  2.34  -2.23  -33.21  0.30  -0.31     8230.74   0.15  -0.15      0.26      2159
    23.20934    23.20934  -25.08  0.63  -0.55  -38.09  0.61  -0.62    3.19  0.64  -0.58    4.83  0.10  -0.10     8219.50   0.11  -0.11      0.01      4930
    23.23241    23.23241  -38.80  0.41  -0.44  -15.89  0.41  -0.39    7.21  0.50  -0.52   -3.76  0.08  -0.08     8223.24   0.06  -0.07      0.01      4941
    23.32286    23.32286    4.23  0.53  -0.58  -20.02  0.56  -0.53   -6.25  0.57  -0.62    2.79  0.06  -0.06     8220.81   0.05  -0.05      0.01      5483
    23.58152    23.58152  -45.45  1.10  -1.14  -14.32  1.19  -1.14   -5.03  0.99  -1.08    8.04  0.04  -0.04     8218.52   0.05  -0.04      0.01      5100
    23.69247    23.69247  -47.22  1.60  -1.72  -25.83  1.92  -1.92  -20.04  1.36  -1.25  -32.09  2.08  -1.91     8260.56   1.87  -1.97      0.01      4789
    23.78134    23.78134  -11.97  0.93  -0.98  -31.96  1.04  -0.95    6.12  0.82  -0.87  -12.82  0.17  -0.19     8242.80   0.19  -0.20      0.01      5315
    23.96764    23.96764   12.10  0.17  -0.17   -8.92  0.11  -0.12  -22.04  0.31  -0.30   -5.92  0.38  -0.38     8232.61   0.42  -0.39      0.01      4379
    24.05140    24.05140   -2.10  0.62  -0.58  -28.98  0.83  -0.89  -12.88  0.71  -0.78  -51.54  2.33  -1.91     8285.83   2.30  -2.58      0.01      5409
    24.21913    24.21913  -27.68  0.63  -0.60  -14.97  0.56  -0.62    1.81  0.32  -0.30  -41.80  1.45  -1.31     8285.91   1.71  -1.99      0.01      5356
    24.73775    24.73775   -0.64  0.09  -0.10  -23.81  0.15  -0.15  -22.85  0.17  -0.16   -7.33  0.17  -0.17     8236.41   0.19  -0.21      0.01      5097
    24.85204    24.85204   -1.69  0.27  -0.28   -9.96  0.28  -0.28   -0.99  0.22  -0.24  -50.18  0.76  -0.80     8291.39   0.96  -0.90      0.01      5331
    24.91853    24.91853    2.85  0.71  -0.76  -27.07  1.50  -1.60  -12.98  1.41  -1.74  -58.59  6.00  -5.27     8293.64   5.92  -6.85      0.01      5380
    25.07607    25.07607   -6.79  0.09  -0.10   -5.90  0.10  -0.09    4.16  0.08  -0.09   11.23  0.02  -0.02     8215.45   0.02  -0.02      0.01      5064
    25.13155    25.13155  -48.00  1.69  -1.73  -18.29  1.44  -1.58  -19.32  2.07  -1.94  -19.09  0.16  -0.16     8237.65   0.16  -0.16      0.01      4828
    25.80690    25.80690  -42.48  2.32  -2.53  -77.03  2.25  -2.26   26.05  1.58  -1.83  -22.93  0.80  -0.80     8257.70   1.02  -0.93      0.09      2686
    25.81886    25.81886  -41.82  1.36  -1.27  -14.49  1.16  -1.11  -11.58  1.48  -1.47  -11.27  0.18  -0.17     8232.30   0.15  -0.16      0.01      5180
    25.91972    25.91972   18.76  2.35  -2.20  -65.98  2.27  -2.23  -31.76  1.68  -1.71   -6.89  0.25  -0.24     8241.76   0.29  -0.33      0.29      1963
    26.18939    26.18939   -1.66  0.57  -0.47  -28.27  0.52  -0.51  -11.70  0.51  -0.49  -25.76  0.48  -0.45     8255.84   0.49  -0.51      0.01      5444
    26.31977    26.31977    7.69  0.35  -0.37    3.08  0.30  -0.29    5.26  0.45  -0.46   10.86  0.01  -0.01     8211.31   0.01  -0.01      0.01      4380
    26.56900    26.56900  -22.52  0.66  -0.68  -19.97  0.54  -0.53   10.35  0.29  -0.28  -49.89  1.91  -2.04     8297.25   2.48  -2.55      0.01      5045
    26.57460    26.57460   35.75  4.22  -3.86  -48.57  3.61  -4.01   28.90  3.44  -3.13  -24.32  0.79  -0.79     8261.94   0.88  -0.90      0.02      4258
    26.84536    26.84536   34.80  1.47  -1.50  -33.95  0.99  -0.95    4.63  2.66  -2.41  -70.86  1.58  -1.46     8255.71   0.94  -0.98      0.02      4109
    27.09439    27.09439  -39.95  2.13  -2.21  -95.40  2.21  -2.10   -4.71  1.52  -1.54  -15.10  0.67  -0.61     8252.72   0.74  -0.84      0.89      1368
    27.19842    27.19842  -22.62  0.95  -0.98  -37.31  0.54  -0.50  -24.36  1.83  -1.87   -1.36  0.06  -0.06     8213.85   0.03  -0.04      0.01      4682
    27.59063    27.59063  -17.62  0.27  -0.26  -21.58  0.27  -0.28   -1.97  0.31  -0.33  -64.70  0.93  -0.89     8252.90   0.50  -0.52      0.01      5592
    29.08155    29.08155  -62.91  3.26  -3.31   -2.55  3.07  -3.10  -17.82  1.90  -2.03    7.06  0.05  -0.05     8230.20   0.06  -0.06      0.01      3984
    29.25444    29.25444  -52.22  1.05  -1.23  -12.53  0.71  -0.63    4.44  1.47  -1.66  -24.75  0.22  -0.23     8235.03   0.16  -0.16      0.01      4632
    29.50503    29.50503   16.31  1.22  -1.28   -7.07  1.22  -1.18    7.62  0.61  -0.63   14.03  0.02  -0.02     8222.16   0.02  -0.02      0.01      4574
    32.33521    32.33521  -33.53  0.18  -0.18  -24.07  0.15  -0.13   14.39  0.14  -0.15  -27.58  0.24  -0.27     8239.13   0.23  -0.20      0.01      4626
    32.57470    32.57470  -20.15  0.75  -0.72  -21.37  0.40  -0.44   -8.76  1.03  -0.94  -57.00  0.81  -0.76     8262.02   0.59  -0.56      0.01      5630
    34.81504    34.81504   58.85  3.58  -3.87  -24.16  2.59  -2.44    2.71  2.66  -2.90    4.85  0.07  -0.06     8227.11   0.08  -0.07      0.03      3343
    34.98380    34.98380  -24.39  1.56  -1.61    6.53  1.66  -1.62  -14.25  0.07  -0.07   24.52  0.01  -0.01     8212.57   0.01  -0.01      0.01      4472
    35.51219    35.51219  -19.03  1.95  -2.09  -52.62  1.48  -1.37   34.06  1.28  -1.40   13.02  0.03  -0.04     8218.28   0.04  -0.04      0.25      2328
    35.57771    35.57771   92.31  2.03  -2.01  -18.74  0.55  -0.55  -34.21  2.42  -2.65   -5.04  0.56  -0.52     8221.04   0.43  -0.53      0.45      1555
    35.75860    35.75860   37.58  1.51  -1.45    6.46  0.46  -0.47    6.10  2.10  -1.99   -4.22  0.10  -0.10     8221.28   0.07  -0.07      0.02      3386
    35.86613    35.86613  -20.72  1.61  -1.51    0.21  0.87  -0.91  -13.65  1.34  -1.29  -70.17  0.91  -0.93     8312.15   1.09  -1.03      0.01      4915
    36.09476    36.09476  -10.62  2.00  -1.99  -65.16  0.64  -0.63   37.49  2.70  -2.71  -21.49  0.26  -0.22     8233.55   0.17  -0.17      0.34      2076
    36.80491    36.80491   37.16  2.48  -2.57    1.13  0.94  -0.90   23.66  2.97  -3.06    5.54  0.21  -0.19     8216.28   0.18  -0.19      0.06      2796
    36.99947    36.99947  -23.61  1.22  -1.20  -13.84  0.70  -0.73  -11.74  0.98  -0.94  -17.63  0.21  -0.21     8254.30   0.25  -0.24      0.01      5499
    37.04129    37.04129   63.15  2.72  -2.96  -74.33  0.82  -0.78   -6.74  3.71  -3.91    7.22  0.03  -0.03     8213.54   0.03  -0.03      0.69      1434
    37.11248    37.11248  -15.01  0.69  -0.75  -19.97  0.20  -0.20   -7.94  0.94  -1.03  -15.29  0.13  -0.13     8230.16   0.08  -0.09      0.01      5611
    37.77710    37.77710  -12.19  0.72  -0.69   -7.04  0.20  -0.20   -7.54  0.92  -0.89  -33.63  0.29  -0.32     8246.20   0.24  -0.24      0.01      5369
    37.81189    37.81189    5.64  0.53  -0.55  -16.91  0.18  -0.19    3.13  0.65  -0.67  -33.48  0.30  -0.34     8248.35   0.27  -0.27      0.01      5239
    37.81493    37.81493  -46.62  2.93  -3.44  -66.28  1.22  -1.06  -46.44  3.38  -3.93   -3.37  0.06  -0.07     8224.93   0.06  -0.05      0.78      1659
    38.17995    38.17995   77.32  3.94  -3.89   -9.55  1.94  -1.95   -6.91  3.28  -3.28  -45.62  0.56  -0.57     8284.41   0.69  -0.71      0.06      2540
    39.22782    39.22782  -46.14  2.18  -2.13  -16.18  1.43  -1.47   -3.19  1.04  -1.00    2.89  0.07  -0.08     8246.22   0.14  -0.15      0.01      5087
    39.31217    39.31217  -22.53  1.34  -1.30  -18.27  0.49  -0.52  -12.80  1.47  -1.38  -58.87  0.91  -0.90     8277.85   0.81  -0.86      0.01      5550
    39.74075    39.74075  -39.38  2.00  -2.16  -15.50  1.15  -1.09   -7.11  1.41  -1.50    7.89  0.03  -0.03     8224.61   0.03  -0.03      0.01      5292
    39.86332    39.86332  -24.72  0.88  -0.90   -0.98  0.07  -0.08   -2.75  1.25  -1.30    3.99  0.02  -0.02     8214.69   0.02  -0.02      0.01      4986
    40.52004    40.52004   14.60  2.15  -2.08  -52.95  1.02  -1.20   -2.28  1.55  -1.56  -38.65  0.54  -0.57     8285.42   0.70  -0.71      0.01      4595
    40.81158    40.81158  -16.23  0.51  -0.52  -10.27  0.41  -0.40   -1.44  0.13  -0.13   18.39  0.03  -0.02     8226.49   0.04  -0.04      0.01      5423
    41.35291    41.35291  -24.99  2.16  -2.26    1.94  0.77  -0.72  -21.17  2.03  -2.13  -14.13  0.10  -0.09     8242.12   0.09  -0.10      0.01      4532
    42.14863    42.14863  -43.37  2.77  -3.04  -17.38  1.25  -1.14  -19.96  2.15  -2.33   10.55  0.03  -0.03     8218.74   0.03  -0.04      0.01      5165
    42.66916    42.66916   23.10  1.41  -1.33  -13.13  0.31  -0.29   10.14  1.65  -1.77  -35.13  1.10  -1.16     8248.23   1.05  -1.00      0.01      4419
    42.96310    42.96310  -17.42  0.36  -0.32  -18.10  0.24  -0.25   -2.93  0.10  -0.10   18.08  0.03  -0.03     8224.29   0.04  -0.04      0.01      5603
    43.78894    43.78894   27.51  1.25  -1.06  -28.96  1.12  -1.36   -9.71  1.18  -1.22  -78.60  4.76  -3.88     8287.13   3.45  -4.11      0.01      4720
    43.86292    43.86292   11.86  2.01  -2.16  -52.92  1.08  -1.04   -7.57  1.19  -1.32  -11.19  0.26  -0.22     8261.43   0.38  -0.40      0.02      3942
    44.07495    44.07495  -22.21  1.88  -2.31   -1.89  0.92  -0.77  -17.70  1.36  -1.68 -109.31  2.12  -2.29     8388.47   3.23  -2.89      0.01      4904
    44.09596    44.09596  -27.91  2.36  -2.32    1.49  1.14  -1.20  -13.54  1.41  -1.35  -51.46  1.77  -1.47     8332.30   2.59  -2.92      0.01      4776
    44.64142    44.64142   18.38  0.25  -0.26  -20.83  0.03  -0.03  -10.63  0.29  -0.31   -2.36  0.03  -0.04     8222.79   0.03  -0.03      0.01      5115
    44.67064    44.67064  -26.86  1.66  -1.44  -65.00  0.43  -0.42  -11.51  1.87  -1.75  -29.86  0.35  -0.35     8247.75   0.35  -0.33      0.05      3149
    44.83092    44.83092  -35.51  3.30  -3.08    1.83  0.54  -0.56  -26.32  3.26  -3.07  -61.11  0.76  -0.80     8287.25   0.80  -0.77      0.01      4147
    44.94397    44.94397  -41.79  2.26  -2.14  -16.25  1.44  -1.34   -2.91  0.89  -0.94   15.96  0.31  -0.30     8224.73   0.44  -0.46      0.01      5207
    45.24820    45.24820   10.70  0.17  -0.18  -55.96  0.22  -0.20  -11.08  0.21  -0.21  -11.52  0.14  -0.15     8229.79   0.12  -0.11      0.03      3719
    45.59217    45.59217   93.93  5.45  -5.92  -26.39  0.85  -0.97   33.76  6.97  -6.60  -55.75  2.33  -2.32     8268.38   1.85  -1.96      0.04      3065
    45.71574    45.71574   18.10  3.93  -3.74  -26.99  1.71  -1.73   47.48  2.25  -2.22    9.46  0.05  -0.05     8227.37   0.06  -0.06      0.79      1800
    46.20211    46.20211  -16.66  1.34  -1.52   -6.69  0.66  -0.67  -12.40  0.75  -0.83  -33.04  1.01  -0.97     8306.33   1.73  -1.93      0.01      5304
    46.28364    46.28364  -46.71  2.82  -2.61  -17.19  1.25  -1.29   -3.99  1.51  -1.51   10.38  0.21  -0.23     8226.95   0.30  -0.36      0.01      5091
    47.74116    47.74116   -0.62  0.50  -0.52  -10.45  0.22  -0.22    6.75  0.27  -0.26    1.67  0.11  -0.10     8245.99   0.21  -0.23      0.01      5166
    47.81490    47.81490  -20.35  1.75  -1.60   -6.62  0.04  -0.04  -12.65  1.83  -1.64   12.94  0.01  -0.01     8211.65   0.01  -0.01      0.01      5280
    48.55291    48.55291  -35.00  2.66  -2.66  -37.71  1.11  -1.12  -42.10  1.30  -1.31   18.85  0.01  -0.01     8212.50   0.01  -0.01      0.04      3543
    49.23505    49.23505  -29.91  1.78  -1.94  -44.97  0.32  -0.37   -7.68  1.61  -1.72   -6.83  0.19  -0.18     8236.04   0.25  -0.28      0.01      4659
    49.63355    49.63355  -14.31  0.11  -0.11   -8.44  0.02  -0.02   12.14  0.12  -0.11   -7.38  0.08  -0.08     8231.69   0.08  -0.08      0.01      4764
    50.45324    50.45324    4.70  0.24  -0.23  -50.85  0.39  -0.38   -6.36  0.24  -0.24  -33.81  0.45  -0.44     8258.30   0.45  -0.42      0.02      4212
    50.98005    50.98005   13.63  0.78  -0.90  -12.50  0.31  -0.30  -12.39  0.44  -0.49  -13.20  0.55  -0.54     8276.74   0.97  -0.89      0.01      5130
    51.37979    51.37979  -45.11  4.17  -4.08    1.30  1.80  -1.61  -19.15  1.77  -1.79  -78.65  3.11  -2.92     8449.45   7.09  -7.61      0.01      4303
    52.16539    52.16539    0.65  0.73  -0.71   11.76  0.22  -0.22  -14.93  0.68  -0.57  -53.11  1.53  -1.58     8293.42   1.87  -1.82      0.01      4040
    52.73976    52.73976   -2.06  2.60  -2.64  -68.79  1.68  -1.67  -37.47  0.31  -0.31   20.51  0.03  -0.03     8239.78   0.09  -0.10      0.29      2094
    53.06678    53.06678  -34.57  3.11  -3.05   -8.82  1.05  -1.05  -16.43  1.36  -1.32   -0.41  0.12  -0.14     8258.40   0.24  -0.22      0.01      5082
    53.63848    53.63848   40.13  2.95  -2.70   11.36  1.21  -1.39   10.87  0.88  -0.77   18.62  0.03  -0.03     8222.23   0.04  -0.04      0.04      2889
    53.75870    53.75870  -37.98  3.52  -3.35   -9.47  0.93  -0.96  -20.29  1.77  -1.64    3.20  0.11  -0.10     8244.12   0.19  -0.20      0.01      4885
    53.76486    53.76486  -30.51  2.64  -2.80   -5.76  0.10  -0.09  -21.17  2.08  -2.17  -59.64  0.79  -0.80     8308.58   1.10  -1.15      0.01      4333
    53.94274    53.94274  -13.43  1.04  -1.16  -18.46  0.21  -0.24   -8.65  0.64  -0.71  -21.67  0.30  -0.32     8277.47   0.55  -0.50      0.01      5644
    54.50813    54.50813  -18.07  1.33  -1.43  -20.05  0.27  -0.23   -6.55  0.79  -0.84  -15.49  0.21  -0.21     8268.80   0.37  -0.39      0.01      5645
    54.52489    54.52489   -9.69  0.37  -0.37  -11.09  0.14  -0.13    2.82  0.15  -0.14   12.97  0.06  -0.05     8230.75   0.08  -0.07      0.01      4912
    54.53010    54.53010  -30.49  1.66  -1.64  -19.23  0.04  -0.04    6.96  1.27  -1.24    2.61  0.04  -0.05     8229.37   0.05  -0.05      0.01      5140
    55.18110    55.18110   66.04  5.77  -5.01    2.13  1.20  -1.35    9.64  2.82  -2.57    8.79  0.06  -0.06     8232.76   0.09  -0.10      0.07      2458
    56.09222    56.09222  -15.63  1.43  -1.40  -25.75  0.80  -0.91  -18.21  0.76  -0.79  -32.66  1.74  -1.47     8323.58   3.24  -3.70      0.01      5380
    56.25602    56.25602  -13.46  1.32  -1.28  -27.25  0.58  -0.57  -17.42  0.71  -0.72  -25.53  0.86  -0.86     8295.64   1.58  -1.67      0.01      5385
    56.54256    56.54256  -23.82  2.04  -2.06  -17.98  0.70  -0.69  -11.15  1.03  -1.03   -6.13  0.81  -0.79     8264.89   1.55  -1.79      0.01      5566
    57.11077    57.11077  -30.69  2.75  -2.60  -14.60  0.59  -0.63  -17.49  1.26  -1.17  -11.44  0.14  -0.15     8280.64   0.30  -0.29      0.01      5436
    57.29742    57.29742  -23.29  1.83  -1.97  -19.96  0.29  -0.35   -8.28  1.00  -1.03  -12.91  0.30  -0.26     8272.34   0.44  -0.51      0.01      5608
    58.08648    58.08648  -46.70  3.69  -3.28  -18.65  0.53  -0.63   -3.14  1.75  -1.57    7.06  0.07  -0.07     8237.65   0.12  -0.11      0.01      5091
    58.20207    58.20207   16.20  1.07  -1.16    0.13  0.29  -0.23   -5.43  0.43  -0.54  -16.82  0.46  -0.49     8301.22   1.24  -1.15      0.01      4602
    58.69165    58.69165   19.45  1.02  -0.98   -0.32  0.21  -0.22  -16.98  0.42  -0.41   20.00  0.01  -0.01     8212.07   0.01  -0.01      0.01      4398
    62.13185    62.13185   -1.95  1.21  -1.21  -35.97  0.43  -0.42   22.17  0.32  -0.33    5.08  0.16  -0.16     8284.09   0.54  -0.55      0.03      3862
    62.65653    62.65653  -38.33  2.85  -3.19  -19.86  0.41  -0.37   -0.24  1.12  -1.25    7.61  0.07  -0.06     8244.18   0.11  -0.13      0.01      5265
    64.57753    64.57753   -6.25  0.23  -0.24   -9.40  0.04  -0.04    6.95  0.09  -0.09   14.95  0.05  -0.06     8228.05   0.09  -0.09      0.01      5064
    65.18605    65.18605  -26.59  2.77  -2.84  -13.86  0.15  -0.14  -13.03  1.13  -1.11  -12.51  0.17  -0.16     8293.29   0.35  -0.35      0.01      5441
    66.45394    66.45394  -32.20  3.36  -3.25  -13.45  0.17  -0.16  -15.45  1.27  -1.25    8.26  0.11  -0.11     8244.79   0.21  -0.22      0.01      5284
    67.50203    67.50203  -44.32  3.80  -4.13  -19.01  0.35  -0.32   -2.73  1.21  -1.30   12.84  0.05  -0.04     8238.54   0.09  -0.09      0.01      5157
    68.07340    68.07340    4.96  0.82  -0.88   -1.23  0.15  -0.16  -26.18  1.18  -1.29  -19.23  2.55  -2.26     8300.38   4.25  -4.75      0.01      4348
    68.88867    68.88867  -27.78  2.25  -2.37    2.00  1.17  -1.12  -17.42  0.15  -0.14   27.78  0.01  -0.02     8243.26   0.07  -0.07      0.01      4643
    69.09440    69.09440   22.34  1.94  -1.91   -1.10  0.94  -0.97   -5.94  0.12  -0.13   26.36  0.01  -0.01     8220.29   0.02  -0.02      0.01      4498
    69.85623    69.85623  -36.11  3.90  -3.84  -22.99  0.59  -0.58  -19.61  1.75  -1.70  -18.94  0.45  -0.48     8298.71   1.06  -0.99      0.01      5119
    69.88151    69.88151   49.43  3.89  -3.76  -31.43  0.12  -0.12  -15.37  1.40  -1.33   21.02  0.00  -0.00     8211.20   0.00  -0.00      0.02      3692
    70.25841    70.25841  -46.19  4.07  -3.91  -18.82  0.09  -0.09   -2.71  1.27  -1.19   13.05  0.05  -0.05     8239.03   0.09  -0.10      0.01      5101
    70.61122    70.61122  -34.82  3.09  -3.14  -16.76  0.54  -0.54    0.50  1.41  -1.41    4.47  0.08  -0.08     8245.55   0.14  -0.14      0.01      5300
    70.88255    70.88255  -16.03  1.31  -1.46   -5.21  0.41  -0.45   -5.46  0.75  -0.82    1.15  0.05  -0.05     8242.55   0.08  -0.08      0.01      5284
    71.67759    71.67759  -35.00  3.48  -3.36  -10.25  0.33  -0.32  -14.28  0.82  -0.77   -7.89  0.53  -0.50     8343.97   2.05  -2.14      0.01      5181
    71.97436    71.97436    1.68  0.62  -0.66    8.75  0.06  -0.06   14.07  0.22  -0.23   16.12  0.02  -0.02     8225.27   0.03  -0.03      0.02      3703
    72.00364    72.00364  -32.77  3.38  -3.38  -21.07  0.26  -0.27  -15.92  1.17  -1.17   -2.20  0.07  -0.07     8279.34   0.18  -0.18      0.01      5334
    72.82879    72.82879  -37.56  3.48  -3.66  -19.39  0.28  -0.28   -0.03  0.72  -0.74   15.55  0.03  -0.03     8246.62   0.09  -0.10      0.01      5276
    75.23034    75.23034  -59.49  5.52  -5.67  -20.25  0.27  -0.27   -5.72  1.39  -1.39   14.62  0.03  -0.03     8241.78   0.08  -0.08      0.01      4672
    75.32487    75.32487  -22.11  2.54  -2.65  -16.57  0.02  -0.02  -22.48  0.53  -0.55   22.12  0.01  -0.01     8214.01   0.01  -0.01      0.01      5164
    75.82824    75.82824  -45.50  4.63  -4.29  -19.45  0.40  -0.42   -1.58  1.28  -1.14    6.91  0.16  -0.18     8268.19   0.53  -0.52      0.01      5104
    78.53506    78.53506  -13.22  1.22  -1.35  -15.75  0.37  -0.38   -9.10  0.23  -0.25    8.52  0.41  -0.42     8376.41   3.60  -3.91      0.01      5612
    78.67626    78.67626  -37.26  4.12  -3.83  -14.91  0.19  -0.20  -11.95  0.64  -0.62   -0.38  0.34  -0.35     8361.14   1.87  -1.89      0.01      5293
    79.32247    79.32247   72.79  7.24  -6.72  -27.32  0.32  -0.32  -10.01  0.93  -0.96   18.44  0.13  -0.14     8251.44   0.51  -0.50      0.05      2786
    79.45443    79.45443  -30.44  2.71  -2.96  -17.63  0.29  -0.30   -8.39  0.20  -0.19   17.81  0.11  -0.09     8313.14   0.69  -0.81      0.01      5463
    81.30157    81.30157  -46.52  4.17  -4.14  -28.56  1.79  -2.09   24.13  1.45  -1.36   25.64  0.62  -0.59     8269.87   3.26  -3.75      0.04      3581
    81.77644    81.77644  -23.77  3.00  -2.84  -22.70  0.89  -0.89  -12.91  0.85  -0.82   -3.35  0.15  -0.14     8300.57   0.47  -0.48      0.01      5536
    82.57436    82.57436   53.69  5.31  -5.62  -18.60  0.54  -0.65   -9.45  0.50  -0.53   24.09  0.19  -0.20     8224.34   0.40  -0.39      0.01      5395
    82.80516    82.80516  -36.53  3.42  -3.32  -16.52  0.27  -0.29  -10.56  0.18  -0.19   21.30  0.13  -0.14     8352.03   1.77  -1.83      0.01      5353
    83.04000    83.04000   29.38  2.95  -2.72   -8.57  0.05  -0.05  -22.21  0.15  -0.16   23.37  0.03  -0.03     8232.41   0.07  -0.07      0.01      4228
    83.60026    83.60026   46.30  4.92  -4.41  -13.39  0.15  -0.15   -9.58  0.16  -0.15   23.74  0.03  -0.03     8243.49   0.12  -0.11      0.01      4883
    84.32222    84.32222  -29.29  1.35  -1.48    4.20  0.57  -0.63   33.73  0.42  -0.46   15.49  0.03  -0.03     8231.66   0.06  -0.06      0.10      2601
    84.37503    84.37503  -14.63  3.05  -2.63  -43.78  4.63  -5.55  -24.68  2.31  -2.91  -12.89  5.65  -4.06     8421.89  24.86 -32.15      0.02      4362
    84.85571    84.85571  -18.25  0.88  -0.77  -54.12  0.16  -0.17    6.61  0.08  -0.09   26.04  0.01  -0.01     8211.13   0.01  -0.01      0.03      3828
    85.03573    85.03573  -36.69  3.59  -4.12  -30.17  0.85  -0.95   11.34  0.61  -0.70   20.04  0.03  -0.03     8229.83   0.08  -0.09      0.02      4086
    85.22408    85.22408  -13.91  1.37  -1.38    1.95  0.41  -0.40  -13.93  0.28  -0.29   21.97  0.01  -0.01     8214.74   0.01  -0.01      0.01      4825
    87.54665    87.54665  -36.68  2.81  -2.51   -1.20  0.86  -0.78   35.92  0.46  -0.42   21.16  0.02  -0.02     8223.82   0.04  -0.04      0.13      2544
    88.57299    88.57299  -30.78  3.20  -3.03  -59.99  0.25  -0.25  -22.42  0.14  -0.14   26.01  0.05  -0.05     8241.05   0.17  -0.16      0.06      3082
    89.32961    89.32961  -12.01  1.74  -1.94  -36.70  0.35  -0.40    5.73  0.12  -0.13   23.74  0.01  -0.01     8220.06   0.02  -0.03      0.01      4948
    89.49282    89.49282  -47.10  4.42  -5.18  -20.98  0.37  -0.34   -7.34  0.10  -0.11   27.69  0.10  -0.10     8333.09   1.04  -1.07      0.01      5113
    91.16224    91.16224   72.22  5.33  -5.65  -19.99  2.03  -2.30    3.12  0.71  -0.71   19.90  0.09  -0.08     8241.32   0.27  -0.26      0.06      2752
    92.75228    92.75228  -43.15  4.23  -3.92   -9.00  0.25  -0.23  -17.51  0.30  -0.35   28.54  0.03  -0.03     8242.96   0.08  -0.09      0.01      4857
    92.81090    92.81090  -94.61  9.53  -8.83  -43.09  5.34  -4.78  -16.24  1.74  -1.73   21.58  0.08  -0.08     8218.79   0.09  -0.09      0.08      2618
    93.46322    93.46322  -24.05  2.08  -1.96   -8.24  0.31  -0.36   -3.23  0.40  -0.44   35.31  0.06  -0.06     8248.50   0.17  -0.18      0.01      5339
    93.65056    93.65056   -6.66  0.60  -0.64  -11.51  0.06  -0.07  -15.03  0.07  -0.07   27.91  0.03  -0.04     8236.63   0.10  -0.11      0.01      5385
    94.11710    94.11710  -41.61  4.18  -4.10  -17.65  0.23  -0.21    3.28  0.44  -0.47   30.09  0.06  -0.07     8246.58   0.26  -0.27      0.01      5224
    95.40197    95.40197   24.14  2.52  -2.44  -26.02  0.13  -0.13   -7.27  0.36  -0.38   29.18  0.05  -0.05     8227.60   0.11  -0.11      0.01      4905
    95.96335    95.96335  -54.59  4.48  -4.73  -13.27  0.97  -0.89   -0.99  1.22  -1.16   30.19  0.07  -0.08     8219.38   0.12  -0.13      0.01      4725
    96.08876    96.08876   -0.07  0.15  -0.15   -6.76  0.02  -0.02  -17.93  0.03  -0.04   28.48  0.02  -0.02     8227.21   0.04  -0.04      0.01      5061
    98.62018    98.62018   18.36  2.14  -2.20  -10.69  0.27  -0.26  -25.54  0.51  -0.48   45.43  0.39  -0.39     8315.78   1.58  -1.77      0.01      4451
    98.90117    98.90117  -16.99  1.17  -1.24    9.33  0.11  -0.10  -17.71  0.32  -0.32   35.95  0.07  -0.07     8243.12   0.18  -0.18      0.01      4224
   100.10906   100.10906   28.33  3.13  -3.26   10.91  0.49  -0.43  -12.27  0.70  -0.70   42.52  0.88  -0.94     8296.18   3.45  -4.10      0.02      3592
   100.55250   100.55250   27.24  3.35  -3.02  -26.54  0.40  -0.42  -16.54  0.91  -0.97   45.71  0.09  -0.09     8269.16   0.23  -0.27      0.01      4646
   100.80816   100.80816  -17.66  2.07  -1.87   -4.57  0.64  -0.57   13.90  0.21  -0.24   27.04  0.07  -0.07     8219.02   0.10  -0.11      0.01      4501
   101.07504   101.07504  -28.99  1.84  -1.83  -69.07  0.23  -0.21   -7.29  0.54  -0.55   35.62  0.03  -0.03     8235.69   0.07  -0.07      0.07      2830
   101.56242   101.56242   10.94  0.68  -0.62    9.87  0.27  -0.29   -6.22  0.28  -0.30   47.76  0.05  -0.05     8250.69   0.11  -0.11      0.01      4107
   101.98489   101.98489   21.73  2.14  -2.04    3.91  0.06  -0.06   -3.45  0.53  -0.53   31.71  0.03  -0.03     8226.19   0.05  -0.05      0.01      4224
   102.09486   102.09486   -8.97  0.84  -0.93    1.39  0.11  -0.12    4.88  0.20  -0.18   32.60  0.02  -0.02     8235.65   0.05  -0.06      0.01      4679
   102.44180   102.44180  -19.79  1.77  -1.79    2.58  0.57  -0.58    4.53  0.23  -0.24   31.98  0.07  -0.07     8251.82   0.19  -0.19      0.01      4618
   103.26625   103.26625  -32.28  2.88  -2.89  -24.41  0.18  -0.20   -7.74  0.76  -0.76   36.73  0.04  -0.04     8244.83   0.11  -0.10      0.01      5460
   104.03644   104.03644  -52.81  4.87  -4.75  -22.45  1.17  -1.13  -18.51  0.95  -0.95   30.27  0.02  -0.02     8226.20   0.05  -0.05      0.01      4708
   104.04208   104.04208  -51.90  4.77  -4.81  -45.12  1.72  -2.07   22.27  1.60  -1.76   51.60  1.11  -1.31     8280.03   3.11  -3.40      0.07      3083
   104.16286   104.16286  -22.68  2.09  -2.31  -15.67  1.17  -1.20  -15.67  0.49  -0.47   29.14  0.33  -0.34     8246.72   1.12  -1.19      0.01      5444
   104.20589   104.20589   13.45  1.35  -1.35    1.27  0.53  -0.52   -9.24  0.18  -0.18   29.04  0.01  -0.01     8228.78   0.03  -0.03      0.01      4605
   105.03850   105.03850  -34.75  4.09  -3.63  -17.68  2.08  -1.90   44.31  0.38  -0.43   27.85  0.02  -0.02     8226.45   0.03  -0.03      0.35      2159
   105.20914   105.20914   28.45  2.41  -2.45  -12.63  0.38  -0.39    1.20  0.61  -0.61   49.91  0.23  -0.24     8295.87   0.66  -0.69      0.01      4594
   105.27415   105.27415  -55.25  5.38  -5.37  -19.46  1.00  -1.00   -3.83  1.31  -1.33   39.07  0.34  -0.37     8256.60   0.85  -0.86      0.01      5313
   105.62822   105.62822   19.27  0.09  -0.09  -68.73  0.07  -0.07   12.04  0.02  -0.02   29.98  0.01  -0.01     8222.15   0.02  -0.02      0.16      2316
   105.63862   105.63862  -21.70  1.88  -1.74  -14.60  0.31  -0.32  -19.06  0.59  -0.60   52.93  0.49  -0.53     8305.64   1.46  -1.58      0.01      5306
   105.84894   105.84894   -2.99  0.38  -0.33    0.19  0.16  -0.14    4.24  0.13  -0.14   34.59  0.39  -0.43     8241.80   0.95  -1.11      0.01      4730
   105.97068   105.97068   -1.04  0.10  -0.10   -6.28  0.04  -0.03  -10.56  0.03  -0.03   32.05  0.03  -0.03     8235.45   0.07  -0.06      0.01      5238
   107.66812   107.66812   -6.20  0.32  -0.37  -23.10  1.10  -1.22  -21.63  1.10  -1.24  128.77  5.48  -6.12     8539.77  16.71 -18.72      0.01      5224
   107.71621   107.71621  -75.48  7.23  -6.68  -27.29  1.32  -1.21   -8.97  1.93  -2.11   33.82  0.02  -0.02     8230.07   0.04  -0.04      0.02      3940
   107.72997   107.72997   29.92  2.97  -2.58   -7.43  0.14  -0.13   -9.39  0.96  -1.12   44.82  0.07  -0.07     8252.29   0.13  -0.14      0.01      4505
   108.77513   108.77513  -17.12  2.01  -2.07  -65.67  0.46  -0.49  -18.64  0.65  -0.61   42.26  0.10  -0.12     8255.52   0.24  -0.26      0.06      3021
   108.83983   108.83983   54.35  5.76  -6.16    1.42  0.80  -0.89  -29.39  1.97  -1.89   49.26  0.33  -0.30     8273.78   0.83  -0.81      0.06      2710
   109.01347   109.01347  -27.28  3.02  -2.74  -61.02  0.57  -0.55   -0.09  0.96  -1.02   59.86  0.29  -0.28     8301.51   0.75  -0.71      0.03      3629
   109.42305   109.42305  -38.44  2.57  -2.39  -12.61  0.39  -0.41  -14.39  1.11  -1.17   55.79  0.16  -0.14     8268.96   0.33  -0.28      0.01      5167
   110.04689   110.04689  -75.68  7.49  -7.19  -47.52  3.02  -2.98  -22.07  1.84  -1.87   32.96  0.01  -0.02     8231.04   0.03  -0.03      0.06      3001
   110.16939   110.16939  -34.46  3.01  -2.76  -12.07  0.43  -0.40   -0.90  0.97  -1.05   63.20  0.19  -0.19     8307.88   0.45  -0.46      0.01      5259
   110.55554   110.55554  -29.38  2.77  -2.84  -27.51  0.16  -0.14    7.50  1.14  -1.11   44.42  0.14  -0.13     8247.84   0.30  -0.30      0.01      5060
   110.71587   110.71587  -31.03  2.72  -2.72  -12.60  1.27  -1.27   -8.19  0.68  -0.67   32.28  0.02  -0.03     8229.05   0.05  -0.05      0.01      5408
   110.80985   110.80985   33.77  1.67  -1.67  -28.24  0.97  -0.96  -25.99  0.35  -0.35   31.55  0.03  -0.03     8230.60   0.07  -0.07      0.02      3992
   111.37656   111.37656  -13.60  0.79  -0.87   -5.88  0.36  -0.42  -23.57  0.23  -0.20   33.02  0.02  -0.02     8230.69   0.05  -0.04      0.01      4853
   111.87369   111.87369  -13.28  0.90  -0.77  -15.04  0.17  -0.15  -16.23  0.31  -0.30   47.24  0.09  -0.08     8259.45   0.21  -0.23      0.01      5453
   113.00008   113.00008   32.11  3.90  -3.67   -3.94  0.92  -0.82  -32.77  1.37  -1.46   50.85  0.15  -0.17     8268.54   0.34  -0.38      0.03      3434
   113.14253   113.14253  -15.41  1.44  -1.33  -13.43  0.92  -0.82  -15.38  0.50  -0.49   39.87  0.32  -0.35     8259.08   1.01  -1.16      0.01      5448
   113.91859   113.91859   16.77  1.57  -1.53   -6.21  0.44  -0.42  -10.01  0.59  -0.60   35.81  0.03  -0.03     8228.39   0.05  -0.05      0.01      4879
   114.24697   114.24697  -37.35  3.19  -2.88  -10.95  1.03  -0.92  -13.58  1.10  -1.16   40.27  0.10  -0.10     8240.96   0.18  -0.18      0.01      5169
   114.55610   114.55610  -21.36  1.07  -1.14  -12.73  0.29  -0.34  -19.40  0.78  -0.75   63.28  0.91  -1.02     8282.96   1.78  -2.00      0.01      5255
   114.71196   114.71196    0.24  0.59  -0.54  -17.10  0.23  -0.21    1.72  0.19  -0.21   30.89  0.01  -0.01     8216.26   0.02  -0.02      0.01      5381
   115.39271   115.39271  -81.10  5.59  -6.06  -18.07  0.72  -0.81  -37.82  2.69  -2.42   38.31  0.03  -0.03     8229.43   0.05  -0.05      0.08      2701
   115.91749   115.91749   18.55  1.52  -1.77  -30.96  0.66  -0.72  -42.07  0.69  -0.63   51.05  0.15  -0.15     8268.18   0.31  -0.31      0.06      3268
   116.54591   116.54591  -11.10  0.44  -0.46  -65.66  0.13  -0.15  -18.42  0.25  -0.25   42.75  0.04  -0.04     8232.73   0.07  -0.07      0.06      3028
   116.72145   116.72145  -28.56  2.24  -2.75    7.14  0.03  -0.03    2.69  1.40  -1.16   39.18  0.03  -0.03     8227.57   0.05  -0.05      0.01      4313
   116.73495   116.73495  -34.83  2.66  -2.99  -16.40  0.20  -0.21    5.62  1.55  -1.45   73.43  0.21  -0.21     8291.07   0.39  -0.36      0.01      5106
   117.06826   117.06826  -53.96  4.77  -5.13  -26.59  0.62  -0.58    9.93  2.59  -2.27   48.24  0.22  -0.23     8247.65   0.36  -0.35      0.01      4362
   117.23086   117.23086  -10.24  1.17  -1.01   -5.82  0.26  -0.26    3.79  0.49  -0.53   52.50  0.41  -0.47     8259.93   0.79  -0.90      0.01      5092
   117.43954   117.43954    1.42  0.12  -0.13  -15.71  0.07  -0.07  -13.13  0.06  -0.06   40.27  0.06  -0.06     8239.67   0.11  -0.13      0.01      5432
   117.67669   117.67669   73.40  6.48  -5.98   -2.03  2.47  -2.32  -18.35  2.56  -2.71   47.35  0.09  -0.09     8252.32   0.17  -0.18      0.07      2438
   118.84295   118.84295  -23.26  0.32  -0.32    4.52  0.08  -0.08  -37.01  0.18  -0.17   38.88  0.04  -0.05     8228.22   0.07  -0.06      0.03      3455
   118.89956   118.89956  -26.00  1.81  -1.63  -15.20  0.39  -0.34  -12.57  0.83  -0.88   58.09  0.17  -0.16     8266.43   0.27  -0.30      0.01      5482
   119.25519   119.25519   -4.71  0.32  -0.31  -10.44  0.11  -0.11  -10.57  0.21  -0.21   52.19  0.22  -0.22     8243.62   0.30  -0.33      0.01      5431
   120.12001   120.12001  -15.53  2.14  -1.96  -27.24  2.06  -1.86   -3.12  0.68  -0.73   34.96  0.03  -0.03     8229.00   0.07  -0.07      0.01      5548
   120.23108   120.23108   19.36  2.07  -2.01    7.42  0.95  -0.91  -11.74  0.93  -0.98   39.53  0.04  -0.05     8231.08   0.07  -0.06      0.01      4295
   120.33789   120.33789  -22.93  1.09  -1.14  -25.63  0.37  -0.37    4.55  0.73  -0.72   37.15  0.01  -0.01     8218.45   0.02  -0.02      0.01      5309
   120.76807   120.76807  -12.04  0.81  -0.73   -8.54  0.37  -0.33  -11.48  0.52  -0.53   57.44  0.80  -0.90     8266.92   1.44  -1.60      0.01      5394
   120.84551   120.84551   -3.32  1.50  -1.57  -39.18  0.10  -0.11  -43.24  0.93  -0.86   47.06  0.06  -0.06     8237.81   0.09  -0.09      0.06      3235
   121.48806   121.48806  -46.44  3.56  -3.47  -23.74  2.71  -2.74   -2.79  1.49  -1.51   32.06  0.02  -0.02     8216.56   0.02  -0.02      0.01      5083
   123.38177   123.38177  -17.19  0.48  -0.49   -4.01  0.11  -0.12  -13.56  0.41  -0.38   67.61  0.56  -0.66     8263.77   0.76  -0.91      0.01      5158
   123.49908   123.49908   -5.84  1.34  -1.41  -25.26  0.84  -0.83    2.96  0.72  -0.70   81.59  0.49  -0.46     8309.89   0.79  -0.92      0.01      5386
   123.80865   123.80865   -9.55  0.17  -0.17    6.58  0.11  -0.11   -4.86  0.09  -0.08   35.16  0.06  -0.05     8219.69   0.06  -0.06      0.01      4573
   124.10145   124.10145   27.15  1.82  -2.06    0.01  0.55  -0.62   -2.63  1.21  -1.06   43.90  0.04  -0.03     8232.00   0.05  -0.05      0.01      4297
   124.43447   124.43447  -22.36  1.34  -1.47  -21.32  0.66  -0.72  -20.23  0.83  -0.76   44.48  0.06  -0.07     8234.73   0.09  -0.10      0.01      5299
   125.06025   125.06025   13.80  0.95  -1.00   -8.01  0.23  -0.20   -0.02  0.71  -0.67   50.72  0.08  -0.09     8236.50   0.10  -0.10      0.01      4949
   125.52563   125.52563    3.03  0.70  -0.67  -15.31  0.40  -0.37   10.66  0.38  -0.40   62.35  0.22  -0.21     8264.92   0.35  -0.32      0.01      4890
   126.26053   126.26053  -33.02  2.44  -2.67  -23.98  0.22  -0.19    8.59  1.87  -1.70   57.30  0.08  -0.09     8246.05   0.12  -0.11      0.01      4998
   126.96815   126.96815  -33.92  2.59  -2.42  -17.07  0.09  -0.09    4.06  1.67  -1.82   55.24  0.13  -0.13     8243.27   0.16  -0.16      0.01      5199
   126.99116   126.99116    9.66  0.78  -0.68    3.69  0.09  -0.11   -2.74  0.49  -0.55   46.57  0.04  -0.04     8229.78   0.06  -0.05      0.01      4516
   127.46470   127.46470  -43.00  3.01  -3.08  -20.38  2.42  -2.52    4.16  1.84  -1.76   39.17  0.03  -0.03     8223.99   0.04  -0.04      0.01      5004
   127.80152   127.80152  -59.21  4.61  -4.71  -24.78  2.62  -2.64   15.93  3.01  -2.96   83.23  0.99  -0.87     8291.68   1.49  -1.38      0.02      3871
   129.41885   129.41885   10.55  1.49  -1.27  -20.61  0.20  -0.23  -11.40  0.97  -1.16   44.49  0.02  -0.02     8225.26   0.03  -0.03      0.01      5319
   129.81700   129.81700    4.08  0.16  -0.16  -20.19  0.23  -0.24  -17.79  0.19  -0.18   45.72  0.24  -0.25     8230.39   0.27  -0.25      0.01      5281
   130.27208   130.27208  -27.79  1.09  -1.13  -10.30  0.32  -0.32  -18.05  0.82  -0.81   42.78  0.04  -0.04     8224.10   0.04  -0.05      0.01      4918
   130.69240   130.69240    3.88  0.73  -0.74   -0.82  0.02  -0.02  -11.02  0.58  -0.57   49.57  0.08  -0.08     8231.67   0.09  -0.08      0.01      4968
   131.58162   131.58162  -39.33  2.46  -2.57  -28.36  1.89  -1.99   -8.19  1.88  -1.77   47.17  0.04  -0.04     8230.65   0.05  -0.05      0.01      5236
   132.06944   132.06944  -27.02  0.66  -0.68   -9.20  0.12  -0.13  -23.16  0.51  -0.55   42.76  0.04  -0.04     8222.44   0.05  -0.04      0.01      4918
   132.34438   132.34438  -44.80  2.58  -2.50  -20.53  1.33  -1.32   -9.71  1.95  -2.00   60.92  0.22  -0.23     8246.73   0.26  -0.26      0.01      5172
   132.54388   132.54388   27.90  1.97  -1.95   -5.92  0.47  -0.51   -6.31  1.59  -1.60   92.22  0.56  -0.54     8280.36   0.65  -0.58      0.01      4529
   132.75491   132.75491   -9.16  0.79  -0.73  -23.08  0.49  -0.45  -11.57  0.60  -0.59   51.72  0.07  -0.07     8234.56   0.07  -0.08      0.01      5596
   133.06430   133.06430  -13.57  0.87  -0.92  -26.49  0.45  -0.45  -12.59  0.71  -0.71   64.80  0.21  -0.20     8250.32   0.24  -0.25      0.01      5495
   134.46770   134.46770   -5.47  0.27  -0.25   -5.75  0.05  -0.05  -10.87  0.21  -0.24   58.39  0.16  -0.16     8238.46   0.18  -0.18      0.01      5257
   134.56029   134.56029  -29.11  1.79  -1.66  -10.66  0.95  -0.88   -0.23  1.38  -1.53   28.07  0.01  -0.01     8203.67   0.01  -0.01      0.01      5319
   134.64540   134.64540   35.68  1.30  -1.29  -18.70  1.11  -1.11  -16.71  1.06  -1.06   37.03  0.01  -0.02     8214.66   0.02  -0.02      0.01      4432
   134.73647   134.73647   -8.48  0.18  -0.18   -4.39  0.14  -0.15  -19.81  0.17  -0.17   51.88  0.10  -0.12     8232.56   0.13  -0.14      0.01      4959
   135.05994   135.05994   10.22  1.13  -0.98  -33.22  0.07  -0.08   -8.69  0.85  -0.98   46.86  0.05  -0.05     8224.95   0.05  -0.06      0.01      5113
   135.14517   135.14517   10.60  1.21  -1.14  -14.85  0.17  -0.17   -9.93  1.00  -1.05   55.04  0.14  -0.14     8234.06   0.15  -0.14      0.01      5288
   135.47246   135.47246  -26.06  0.19  -0.21  -25.42  0.05  -0.05  -19.37  0.19  -0.17   63.35  0.05  -0.05     8243.04   0.05  -0.05      0.01      5267
   136.08015   136.08015   -3.06  0.81  -0.80  -17.70  0.09  -0.09   14.81  0.73  -0.71   46.19  0.05  -0.05     8223.52   0.05  -0.05      0.01      4715
   136.24895   136.24895   -0.06  0.15  -0.16   -7.28  0.13  -0.14  -11.61  0.14  -0.13   52.28  0.08  -0.08     8231.11   0.08  -0.08      0.01      5251
   137.07758   137.07758  -20.59  1.36  -1.51   -0.51  1.37  -1.52   18.21  1.38  -1.23   48.36  0.06  -0.05     8225.79   0.05  -0.05      0.02      4012
   137.10895   137.10895   58.11  6.66  -6.39   13.69  5.06  -4.77  -90.26  5.75  -6.14   53.83  0.06  -0.06     8231.66   0.06  -0.06   2136.40       231
   137.80313   137.80313  -45.33  2.28  -2.46  -20.60  2.97  -3.22   12.48  2.27  -2.11   49.22  0.06  -0.05     8225.97   0.05  -0.06      0.01      4729
   138.09035   138.09035  -26.12  1.40  -1.43  -17.38  1.76  -1.78    1.58  1.35  -1.37   58.89  0.28  -0.28     8235.89   0.29  -0.30      0.01      5416
   138.12131   138.12131  -64.40  3.12  -2.62   -3.25  0.14  -0.12  -10.31  2.47  -3.00   57.24  0.09  -0.10     8234.07   0.10  -0.08      0.01      4101
   139.34906   139.34906  -18.99  0.80  -0.77   -7.84  0.24  -0.24   -4.48  0.79  -0.74   62.65  0.13  -0.15     8238.30   0.12  -0.13      0.01      5377
   139.41238   139.41238  -10.74  1.84  -1.83  -92.49  0.43  -0.43   24.03  1.81  -1.79   72.49  0.23  -0.24     8248.54   0.22  -0.22      4.98       920
   139.67107   139.67107    6.04  0.88  -0.91  -27.39  0.33  -0.32  -20.28  0.92  -0.86  117.03  0.66  -0.69     8293.09   0.62  -0.61      0.01      5070
   139.67200   139.67200  -32.99  2.74  -2.48  -50.10  1.03  -0.96    1.65  2.49  -2.70   42.02  0.03  -0.02     8217.08   0.02  -0.02      0.02      4148
   139.83372   139.83372  -12.14  0.85  -0.88  -36.67  0.42  -0.45  -10.96  0.88  -0.86   41.29  0.03  -0.03     8216.20   0.03  -0.03      0.01      5222
   139.99492   139.99492  -75.06  7.34  -6.43  -24.09  1.94  -1.74   56.79  6.37  -7.31   50.63  0.24  -0.22     8225.55   0.18  -0.18      9.26       966
   142.97487   142.97487  -40.75  2.70  -2.49  -19.05  0.72  -0.67   11.21  2.73  -2.97   62.81  0.11  -0.09     8234.51   0.07  -0.06      0.01      4703
   143.44865   143.44865  -25.46  1.61  -1.62  -22.14  0.10  -0.11    9.35  1.76  -1.73   60.54  0.15  -0.16     8232.64   0.15  -0.15      0.01      5075
   143.78511   143.78511  -16.56  1.45  -1.40  -20.06  1.02  -1.00    9.57  1.73  -1.66   93.22  1.78  -1.77     8258.81   1.25  -1.38      0.01      5123
   144.05913   144.05913    5.35  0.40  -0.38  -10.07  0.23  -0.25   -6.48  0.44  -0.46  134.98  1.98  -2.30     8297.11   1.58  -1.94      0.01      5297
   145.03973   145.03973    2.25  0.74  -0.73  -10.39  0.24  -0.25  -10.45  0.78  -0.83  122.99  1.65  -1.57     8289.44   1.54  -1.43      0.01      5343
   145.69180   145.69180   -0.50  0.32  -0.32    8.91  0.12  -0.13  -10.34  0.35  -0.35   40.92  0.04  -0.04     8214.42   0.03  -0.03      0.01      4334
   146.07802   146.07802   41.05  1.00  -0.98  -67.75  0.36  -0.33   -6.24  1.21  -1.24   59.87  0.09  -0.08     8228.77   0.06  -0.07      0.15      2266
   146.83054   146.83054  -51.26  0.76  -0.72  -18.97  0.30  -0.28  -33.94  0.78  -0.85   82.29  0.55  -0.53     8246.02   0.40  -0.40      0.02      3886
   146.91127   146.91127  100.46  6.02  -5.91  -17.92  0.70  -0.64  -35.32  7.07  -7.41   45.57  0.04  -0.03     8216.99   0.03  -0.03      0.84      1289
   146.94662   146.94662   17.29  1.39  -1.31   -7.41  0.39  -0.39  -16.84  1.62  -1.76   95.04  0.71  -0.73     8256.91   0.57  -0.61      0.01      4769
   146.97073   146.97073  -37.10  1.75  -1.81  -19.45  1.19  -1.28   -8.04  1.64  -1.83  132.15  5.84  -6.47     8291.04   4.89  -5.13      0.01      5382
   147.33865   147.33865  -31.28  1.51  -1.57  -12.09  0.76  -0.75    2.96  1.95  -1.99   67.86  1.52  -1.49     8233.33   1.08  -1.11      0.01      5201
   147.93700   147.93700  -38.37  1.08  -1.05  -15.83  0.25  -0.23  -11.88  1.39  -1.30   75.71  0.26  -0.23     8240.17   0.17  -0.17      0.01      5282
   148.45126   148.45126  -40.89  1.72  -2.01  -45.58  0.85  -0.87   -3.36  2.70  -2.32  168.59  1.76  -1.70     8310.16   1.38  -1.33      0.01      4401
   148.49011   148.49011  -34.05  0.91  -0.90  -20.63  0.50  -0.50  -13.11  1.22  -1.21   49.66  0.04  -0.04     8218.25   0.02  -0.03      0.01      5385
   150.24377   150.24377  -22.18  0.71  -0.70   -9.71  0.55  -0.52   -7.35  0.86  -0.85   53.89  0.75  -0.79     8218.63   0.54  -0.56      0.01      5438
   151.00214   151.00214  -40.42  1.00  -0.96  -19.06  0.37  -0.35  -13.50  1.30  -1.28  116.06  1.37  -1.23     8264.93   0.94  -0.89      0.01      5229
   151.09602   151.09602    4.76  0.96  -0.84    5.52  0.37  -0.34  -15.53  1.23  -1.34   66.90  0.11  -0.12     8229.29   0.09  -0.09      0.01      4410
   151.12930   151.12930  -42.03  1.82  -1.81  -21.63  0.08  -0.09    5.85  2.40  -2.46   57.76  0.09  -0.09     8224.39   0.07  -0.07      0.01      4956
   151.40392   151.40392  -23.66  1.92  -1.96  -75.69  3.99  -3.76   -8.26  3.48  -3.39  161.96  3.45  -4.16     8277.26   1.92  -2.30      0.14      2355
   151.45555   151.45555  -58.96  1.09  -1.19  -34.85  0.12  -0.12  -20.58  1.57  -1.47   47.57  0.04  -0.03     8216.47   0.03  -0.03      0.02      4164
   152.08980   152.08980  -34.95  1.76  -1.64  -49.27  1.09  -0.99   -0.33  2.53  -2.68   79.22  0.22  -0.28     8235.22   0.16  -0.19      0.02      4220
   152.23808   152.23808  -16.40  0.55  -0.48  -16.11  1.20  -1.11    1.99  0.98  -1.07   87.10  0.28  -0.30     8231.29   0.16  -0.15      0.01      5457
   153.33627   153.33627  -28.35  0.82  -0.90  -10.95  0.16  -0.15   -1.15  1.24  -1.13   42.00  0.01  -0.02     8212.44   0.01  -0.01      0.01      5338
   154.05807   154.05807  -37.55  1.07  -1.09  -19.72  1.49  -1.47    2.45  1.94  -1.99   96.42  1.10  -1.15     8237.05   0.47  -0.54      0.01      5201
   154.21307   154.21307  -28.41  0.97  -1.03  -15.96  0.06  -0.06    2.23  1.52  -1.43   75.42  0.16  -0.15     8234.44   0.11  -0.10      0.01      5347
   154.34605   154.34605   18.11  1.14  -1.31   11.72  0.16  -0.16  -15.37  1.98  -1.69   94.36  1.06  -0.98     8247.00   0.72  -0.69      0.02      3645
   154.50783   154.50783   41.04  2.21  -2.22  -21.28  0.63  -0.66  -17.59  3.32  -3.10  139.64  2.76  -2.87     8282.23   2.09  -2.12      0.02      4125
   154.72508   154.72508  -16.15  0.38  -0.39  -70.45  1.07  -1.06   -2.75  0.48  -0.45  105.50  1.20  -1.21     8255.25   0.92  -0.86      0.08      2759
   155.36971   155.36971 -110.17  8.23  -7.25  -67.91  7.11  -6.36  121.11 13.28 -15.04   50.37  0.03  -0.03     8213.92   0.03  -0.03   9999.00         4
   155.96629   155.96629   12.55  0.01  -0.01    3.50  0.01  -0.00    8.23  0.01  -0.01   40.11  0.01  -0.01     8210.12   0.01  -0.01      0.01      4141
   156.36021   156.36021  -25.98  0.84  -0.82  -23.09  1.35  -1.33    2.47  1.78  -1.85   42.36  0.03  -0.03     8207.91   0.02  -0.02      0.01      5269
   156.41040   156.41040  -30.31  1.78  -1.71  -20.90  0.56  -0.56   17.63  2.85  -2.91   69.50  0.70  -0.70     8226.73   0.47  -0.51      0.01      4453
   156.58064   156.58064  -35.75  0.79  -0.91  -19.01  0.24  -0.24   -3.97  1.35  -1.28  118.49  1.12  -1.10     8260.99   0.80  -0.76      0.01      5391
   156.86942   156.86942  -16.00  0.45  -0.47  -47.24  0.09  -0.08    1.38  0.74  -0.70   58.41  0.06  -0.05     8221.50   0.04  -0.04      0.01      4494
   157.68266   157.68266  -39.14  1.29  -1.16  -17.63  1.26  -1.11   10.00  2.39  -2.65   55.44  0.04  -0.04     8215.00   0.02  -0.02      0.01      4802
   158.00168   158.00168   21.33  1.51  -1.62  -27.19  0.80  -0.82   43.10  2.88  -2.82   55.15  0.14  -0.15     8216.19   0.09  -0.08      0.42      2068
   158.03247   158.03247  -31.74  0.39  -0.39  -17.73  0.15  -0.16  -25.83  0.52  -0.50   93.93  0.50  -0.53     8243.22   0.31  -0.31      0.01      4864
   158.13676   158.13676   -8.93  0.08  -0.08  -17.98  0.14  -0.13  -19.45  0.20  -0.19   40.15  0.01  -0.01     8206.38   0.01  -0.01      0.01      5174
   158.21400   158.21400  -30.86  1.58  -1.72  -50.89  0.13  -0.12  -55.38  2.69  -2.64   65.80  0.09  -0.10     8225.05   0.06  -0.06      0.62      1898
   158.22357   158.22357    4.19  0.54  -0.53  -37.39  0.26  -0.26    2.96  0.76  -0.77   44.91  0.02  -0.02     8213.95   0.01  -0.01      0.01      4871
   158.66055   158.66055   10.08  2.47  -2.54   -8.35  1.15  -1.14  -60.45  4.75  -4.64   78.79  0.20  -0.20     8228.74   0.09  -0.10      0.50      1928
   159.03706   159.03706   24.19  0.29  -0.28  -26.36  0.23  -0.25    9.62  0.60  -0.60   39.64  0.02  -0.02     8207.03   0.01  -0.01      0.01      4438
   159.24973   159.24973  -22.25  1.23  -1.23  -62.41  0.27  -0.25  -40.44  2.05  -2.14   80.52  0.22  -0.21     8233.05   0.13  -0.14      0.21      2327
   159.34370   159.34370  -15.28  0.50  -0.47   -9.98  0.10  -0.10  -18.91  0.79  -0.74   84.33  0.27  -0.25     8236.90   0.17  -0.16      0.01      5227
   160.71863   160.71863  -21.41  0.29  -0.29  -11.91  0.11  -0.11  -20.06  0.57  -0.55   63.82  0.09  -0.09     8219.83   0.06  -0.06      0.01      5205
   161.80144   161.80144  -35.88  0.78  -0.68  -12.82  0.04  -0.05   -2.52  1.28  -1.34   46.70  0.04  -0.04     8211.95   0.03  -0.02      0.01      5336
   161.80705   161.80705  -36.83  0.78  -0.78  -13.32  0.16  -0.16   -3.18  1.35  -1.33   47.22  0.20  -0.19     8212.23   0.12  -0.12      0.01      5349
   162.94785   162.94785  -38.97  0.32  -0.28  -26.18  0.74  -0.73  -13.52  1.03  -1.04   47.75  0.05  -0.05     8206.57   0.03  -0.02      0.01      5220
   163.10667   163.10667  -19.11  0.13  -0.12   -1.73  0.01  -0.01  -12.66  0.23  -0.24   59.84  0.07  -0.06     8217.79   0.03  -0.03      0.01      5052
   163.62878   163.62878  -14.32  0.79  -0.82  -28.60  0.43  -0.45   11.12  1.89  -1.82   59.81  0.06  -0.06     8215.02   0.03  -0.03      0.01      4938
   163.75397   163.75397  -30.68  0.82  -0.87  -22.14  0.42  -0.44    4.37  1.34  -1.29  151.16  1.67  -1.95     8273.30   1.05  -1.14      0.01      5256
   163.86172   163.86172   -3.78  2.33  -2.19  -72.71  1.31  -1.37  -30.39  3.46  -3.71   68.00  0.12  -0.11     8227.17   0.07  -0.07      0.23      2141
   164.26530   164.26530  -19.07  0.81  -0.81  -27.46  0.62  -0.62   11.36  2.07  -2.09   48.88  0.02  -0.02     8209.46   0.01  -0.01      0.01      4935
   164.44371   164.44371  -18.06  0.42  -0.40    6.47  0.99  -0.95   22.29  1.49  -1.53   46.92  0.02  -0.02     8205.98   0.01  -0.01      0.03      3471
   164.78407   164.78407   29.33  0.40  -0.41  -28.90  0.15  -0.15    5.89  0.75  -0.83   92.21  0.35  -0.37     8233.67   0.19  -0.17      0.01      4394
   164.96635   164.96635  -27.00  0.25  -0.23   -7.59  0.07  -0.07   -6.75  0.49  -0.49   76.95  0.24  -0.25     8223.03   0.12  -0.13      0.01      5310
   165.04262   165.04262   -7.40  0.39  -0.38  -10.78  0.38  -0.37  -20.48  1.11  -1.07   91.57  0.36  -0.37     8224.19   0.15  -0.16      0.01      5161
   165.58357   165.58357  -33.94  1.09  -1.10  -50.75  0.43  -0.45  -34.43  1.85  -1.91   96.70  0.33  -0.34     8239.49   0.18  -0.19      0.06      3253
   165.63957   165.63957  -13.08  0.79  -0.85  -44.04  0.16  -0.15   15.14  1.87  -1.66   94.89  0.24  -0.25     8232.69   0.12  -0.12      0.02      4059
   166.13503   166.13503  -58.45  0.69  -0.60  -21.67  0.57  -0.51   -8.81  1.48  -1.55  127.81  0.75  -0.80     8235.53   0.26  -0.27      0.01      4711
   166.38942   166.38942    1.52  0.58  -0.52   11.31  0.15  -0.14   17.11  1.24  -1.38   43.61  0.01  -0.02     8207.86   0.01  -0.01      0.03      3377
   166.78220   166.78220  -68.54  0.71  -0.74  -54.94  1.15  -1.07  -26.09  1.53  -1.76  124.88  0.88  -0.93     8223.37   0.24  -0.28      0.09      2715
   166.89333   166.89333   -0.81  3.01  -2.80  -77.98  1.15  -1.12  -56.79  5.19  -5.76  109.18  0.59  -0.63     8244.56   0.32  -0.35      8.17       928
   167.15601   167.15601  -48.69  1.41  -1.29  -28.85  1.47  -1.51   12.00  3.15  -3.05  218.24  4.99  -4.83     8254.74   1.55  -1.54      0.02      4366
   168.42068   168.42068   77.60  2.07  -1.75   35.78  0.27  -0.33  -17.95  3.75  -4.69   60.27  0.08  -0.08     8216.00   0.04  -0.04      0.78      1021
   168.82449   168.82449  -31.55  0.63  -0.71  -39.83  0.36  -0.37  -37.39  1.81  -1.54   83.13  0.32  -0.31     8221.13   0.14  -0.14      0.04      3608
   168.95074   168.95074   14.58  0.54  -0.54    3.56  0.27  -0.25  -12.02  1.51  -1.60   45.72  0.10  -0.09     8207.26   0.06  -0.06      0.01      4373
   170.12756   170.12756    7.24  0.25  -0.23    2.44  0.15  -0.16   -3.18  0.42  -0.46   69.88  0.11  -0.11     8224.17   0.06  -0.06      0.01      4645
   170.12976   170.12976   -1.56  1.29  -1.15    0.37  0.66  -0.74  -32.53  2.26  -2.48   94.23  0.49  -0.45     8235.81   0.25  -0.24      0.02      3948
   170.28474   170.28474  -27.36  0.16  -0.16  -12.40  0.15  -0.15   -4.65  0.53  -0.54   49.42  0.05  -0.05     8206.95   0.02  -0.02      0.01      5448
   170.67915   170.67915   18.85  0.10  -0.10    8.48  0.01  -0.01    4.28  0.25  -0.24   41.55  0.01  -0.01     8206.52   0.01  -0.01      0.01      3946
   170.87227   170.87227  -21.99  0.20  -0.20   -7.33  0.10  -0.10   -6.22  0.12  -0.14   50.16  0.25  -0.25     8203.07   0.14  -0.13      0.01      5349
   171.22191   171.22191   -0.59  0.27  -0.30  -14.54  0.54  -0.59   10.50  1.46  -1.33   42.28  0.02  -0.02     8203.60   0.01  -0.01      0.01      5002
   171.37732   171.37732  -15.84  0.27  -0.30  -26.52  0.14  -0.13   -9.59  0.64  -0.58   62.04  0.08  -0.08     8217.02   0.05  -0.05      0.01      5584
   172.07056   172.07056    8.68  0.70  -0.69  -18.48  0.80  -0.79   -7.09  1.32  -1.36   95.18  2.74  -2.97     8237.33   1.53  -1.60      0.01      5388
   172.12900   172.12900   -2.15  0.08  -0.09  -27.37  0.25  -0.24   -6.00  0.21  -0.22   68.85  0.41  -0.37     8213.93   0.18  -0.16      0.01      5505
   172.53206   172.53206  -48.66  0.40  -0.40  -14.62  0.13  -0.14  -20.30  0.37  -0.39  135.04  0.83  -0.86     8234.44   0.30  -0.31      0.01      4728
   172.67744   172.67744   13.83  1.27  -1.27   11.40  0.87  -0.89  -32.53  2.55  -2.52   59.54  0.07  -0.09     8217.42   0.04  -0.04      0.03      3160
   173.96555   173.96555  -10.38  0.72  -0.70   42.14  0.54  -0.55   -0.13  1.50  -1.50   97.76  0.64  -0.66     8234.53   0.31  -0.30      0.11      1817
   173.98097   173.98097  -21.99  0.52  -0.44    9.54  0.35  -0.41   -0.85  0.90  -0.98   59.19  0.22  -0.22     8217.41   0.11  -0.11      0.01      4612
   174.30762   174.30762  -20.72  0.76  -0.82  -16.45  0.17  -0.19  -35.76  2.65  -2.57   73.30  0.15  -0.15     8214.42   0.06  -0.06      0.02      4230
   174.71890   174.71890    5.53  1.00  -0.88   -2.67  0.36  -0.35  -36.18  3.27  -3.57   71.85  0.17  -0.17     8212.84   0.05  -0.05      0.01      5232
   175.04163   175.04163  -22.37  0.34  -0.33    8.30  0.14  -0.12  -14.24  0.83  -0.90   64.44  0.39  -0.40     8210.85   0.19  -0.18      0.01      4364
   175.36069   175.36069   26.85  1.95  -2.08   14.82  0.79  -0.81  -75.57  7.90  -7.50  149.24  2.24  -2.38     8233.03   0.63  -0.73      0.58      1622
   175.39085   175.39085   19.81  0.08  -0.07    1.36  0.08  -0.08    2.07  0.11  -0.10   67.65  0.16  -0.16     8199.08   0.06  -0.05      0.01      4324
   175.65247   175.65247  -16.44  0.07  -0.07  -22.11  0.60  -0.60   -3.15  0.88  -0.81   65.38  0.14  -0.15     8198.93   0.06  -0.06      0.01      5615
   177.69688   177.69688  -14.53  2.23  -2.48  -76.53  2.13  -2.16  -43.54  5.23  -4.96  114.01  0.88  -0.85     8241.28   0.42  -0.39      1.14      1466
   177.72235   177.72235  -40.65  0.08  -0.07  -19.90  0.83  -0.85   10.53  1.69  -1.66   56.46  0.05  -0.05     8200.76   0.02  -0.02      0.01      4748
   179.59119   179.59119   -1.68  2.07  -2.18 -118.13  1.80  -1.64  -30.64  5.53  -5.21   52.37  0.03  -0.03     8210.80   0.01  -0.01    172.37       306
   179.65158   179.65158  -17.20  0.37  -0.39  -28.21  0.67  -0.73    4.32  1.25  -1.43  116.81  1.86  -2.01     8204.36   0.32  -0.33      0.01      5303
   179.73863   179.73863   14.40  0.32  -0.30  -22.63  0.14  -0.13   -8.26  1.17  -1.22  106.90  0.46  -0.39     8221.30   0.12  -0.12      0.01      5242
   180.11769   180.11769   -8.27  0.12  -0.11  -29.09  0.91  -1.02    6.57  1.81  -1.61   60.44  0.06  -0.06     8197.75   0.02  -0.02      0.01      5167
   180.69627   180.69627  -39.09  0.59  -0.66  -11.22  0.61  -0.55    6.77  1.45  -1.32   79.40  0.19  -0.20     8223.54   0.08  -0.08      0.01      4609
   181.05185   181.05185   -9.45  0.02  -0.02  -24.19  0.30  -0.32   -2.75  0.72  -0.64   44.87  0.01  -0.02     8199.45   0.01  -0.01      0.01      5583
   181.06216   181.06216   -8.14  0.19  -0.19   -6.22  0.02  -0.02  -11.50  0.90  -0.92   66.20  0.09  -0.08     8208.60   0.03  -0.03      0.01      5287
   181.09274   181.09274   40.15  0.60  -0.60  -10.16  0.76  -0.81   10.54  1.52  -1.41   89.30  0.99  -1.07     8195.64   0.17  -0.17      0.02      3755
   181.64668   181.40192   19.09  0.45  -0.48  -19.88  0.47  -0.45    1.59  1.13  -1.09   42.26  0.01  -0.01     8207.23   0.01  -0.01      0.01      5434
   182.04671   182.03136  -73.89  0.22  -0.22  -50.48  0.16  -0.15  -10.89  0.28  -0.27   55.37  0.08  -0.09     8206.58   0.04  -0.04      0.01      5418
   182.70097   182.04671  -18.75  0.13  -0.13  -27.91  0.64  -0.61    1.27  1.11  -1.11   65.54  0.14  -0.14     8195.94   0.06  -0.06  -9999.99     -9999
   183.01324   182.85219    1.54  0.06  -0.07    3.33  0.07  -0.07   -2.97  0.16  -0.16   61.02  0.06  -0.05     8214.60   0.02  -0.02      0.01      4401
   183.17793   183.01324   26.70  1.31  -1.24  -32.38  1.30  -1.35  -20.22  3.14  -3.27   58.54  0.06  -0.06     8213.30   0.03  -0.03   9999.00         0
   183.59045   183.17793  -47.55  2.52  -2.57   70.87  9.59  -9.26 -166.91 14.67 -15.41   75.19  0.19  -0.22     8191.74   0.07  -0.06      0.03      3856
   184.44940   183.59045  -35.67  1.04  -1.12  -27.53  1.06  -1.05  -37.91  2.76  -2.66  107.90  0.47  -0.47     8232.15   0.17  -0.19     52.38       649
   184.77740   184.44940   31.51  1.07  -1.00   -6.60  0.48  -0.44  -81.69  7.93  -8.85   68.63  0.19  -0.18     8205.40   0.06  -0.05      0.02      4274
   185.26370   184.77740   29.96  0.50  -0.48  -29.06  0.76  -0.83    8.10  1.77  -1.77  228.99  3.19  -3.46     8189.56   0.26  -0.26      0.07      3076
   185.36266   185.26370  -29.59  0.12  -0.12  -52.91  0.65  -0.64  -36.06  1.79  -1.69   47.84  0.06  -0.05     8198.63   0.03  -0.04      0.01      4854
   185.45924   185.36266   -4.16  0.12  -0.13  -19.12  0.02  -0.02    8.96  0.99  -0.93   36.88  0.01  -0.01     8201.56   0.01  -0.01  -9999.99     -9999
   186.04031   185.53789   -0.91  0.08  -0.07   13.88  0.40  -0.40  -18.87  2.09  -2.09   58.70  0.19  -0.16     8200.83   0.07  -0.07  -9999.99     -9999
   186.43785   186.05968   -9.52  0.12  -0.12  -49.44  0.42  -0.47  -31.13  1.03  -1.05   69.62  0.14  -0.16     8195.37   0.05  -0.06      0.01      4567
   186.44942   186.43785  -16.49  0.43  -0.45  -37.04  1.05  -1.01   12.50  2.28  -2.14   70.74  0.72  -0.75     8193.77   0.25  -0.27      8.80       703
   186.55595   186.44942   22.93  0.28  -0.27 -102.69  0.91  -1.02  -17.55  1.51  -1.86  105.97  0.74  -0.81     8208.34   0.15  -0.14      0.01      5079
   187.90218   186.55595   -8.15  0.07  -0.08  -13.84  0.09  -0.10    0.25  0.21  -0.21   65.47  0.09  -0.09     8214.75   0.04  -0.03      0.01      4911
   188.10001   187.90218   -2.55  0.05  -0.06   -6.28  0.08  -0.07    7.11  0.75  -0.80  110.77  0.66  -0.54     8204.35   0.10  -0.10      0.01      4487
   189.23132   188.10001   13.91  0.05  -0.05    2.95  0.07  -0.07   -9.67  1.04  -1.10   45.70  0.02  -0.02     8201.02   0.01  -0.01      0.01      5396
   189.36012   189.23132  -29.19  0.17  -0.18  -20.23  0.13  -0.13  -15.86  1.43  -1.32   59.09  0.05  -0.05     8204.27   0.01  -0.02      0.01      5077
   189.51456   189.36012  -18.62  0.06  -0.06  -39.26  0.11  -0.11   -3.23  0.23  -0.25   74.02  0.14  -0.14     8203.63   0.03  -0.03      0.07      3021
   190.02621   189.51456  -61.48  0.27  -0.27  -33.63  0.66  -0.65   25.47  2.66  -2.82   66.35  0.10  -0.10     8196.63   0.04  -0.04      0.01      5167
   190.31134   190.02621  -44.45  0.15  -0.15  -16.39  0.09  -0.09   -8.16  0.35  -0.35   91.94  0.21  -0.20     8211.64   0.04  -0.04      0.01      5549
   190.51057   190.31134  -12.39  0.05  -0.05  -26.01  0.09  -0.09   -1.86  0.05  -0.05   81.65  0.20  -0.21     8199.45   0.05  -0.04      0.01      4891
   190.61646   190.51057   21.33  0.93  -0.93  -29.54  1.34  -1.33  -11.82  2.38  -2.43   82.77  0.13  -0.14     8222.42   0.06  -0.05      0.01      4816
   191.39854   190.61646  -46.34  0.08  -0.08  -15.90  0.10  -0.10    5.74  0.36  -0.34   63.24  0.05  -0.05     8194.77   0.02  -0.02      0.12      2383
   192.23141   191.39854  -92.44  0.90  -0.80  -45.63  0.67  -0.67  -25.79  1.37  -1.34  115.69  0.70  -0.65     8229.20   0.24  -0.23      0.04      3084
   192.61282   192.23141   56.47  1.25  -1.24  -12.49  1.72  -1.73  -26.76  3.85  -3.77  186.84  1.84  -2.05     8250.92   0.62  -0.69   9999.00         0
   193.07014   192.61282  -94.87  0.45  -0.47  -51.45  0.53  -0.57  163.86 16.79 -17.45   74.20  0.18  -0.19     8199.39   0.05  -0.05      0.01      4458
   194.08578   193.07014  -21.27  0.12  -0.12  -18.99  0.18  -0.19   18.64  1.79  -1.90   55.88  0.06  -0.06     8201.99   0.02  -0.02      0.01      4729
   194.66423   194.08578  -52.71  0.22  -0.22  -20.76  0.10  -0.11    3.67  0.14  -0.17   69.85  0.20  -0.19     8196.88   0.06  -0.06  -9999.99     -9999
   195.42462   195.18112  -47.31  0.09  -0.08  -35.22  0.16  -0.15   -7.54  1.09  -0.99   60.36  0.05  -0.05     8202.09   0.01  -0.01      0.01      5381
   195.53600   195.42462   -5.14  0.07  -0.07  -25.22  0.12  -0.12  -17.46  1.69  -1.66   79.06  0.26  -0.26     8198.09   0.05  -0.05      0.01      4923
   195.66664   195.58615  -28.32  0.05  -0.05   -8.61  0.21  -0.21   21.22  2.06  -2.06   56.51  0.04  -0.04     8200.60   0.01  -0.01      0.01      5535
   195.91919   195.66664   -8.78  0.03  -0.03  -24.32  0.06  -0.06   -0.74  0.03  -0.03   63.58  0.09  -0.09     8196.77   0.03  -0.03      0.01      4879
   196.15367   195.91919   15.74  0.08  -0.08  -21.30  0.08  -0.09  -21.08  2.21  -2.16   66.60  0.11  -0.09     8198.66   0.02  -0.03      0.01      4739
   196.67867   196.61665  -10.94  0.25  -0.27  -15.30  0.65  -0.67  -98.02  9.61 -10.39  127.22  0.58  -0.61     8198.05   0.06  -0.05      0.01      4933
   196.70959   196.67867  -46.92  0.23  -0.25  -16.25  0.09  -0.09    2.33  0.15  -0.16  108.51  0.40  -0.43     8203.77   0.04  -0.04      0.02      4191
   196.80482   196.70959   28.27  0.02  -0.02  -18.10  0.10  -0.10   12.41  1.14  -1.15   39.05  0.00  -0.00     8199.83   0.00  -0.00      0.03      3308
   197.13005   196.80482  -13.94  0.58  -0.61   10.16  1.12  -1.05   20.62  2.29  -2.23   75.56  0.11  -0.11     8213.39   0.04  -0.04  -9999.99     -9999
   198.07526   198.02235   36.28  0.23  -0.22   -2.65  0.11  -0.11   -9.11  0.84  -0.87   78.14  0.32  -0.34     8199.38   0.06  -0.06      0.01      5615
   198.27617   198.07526  -20.68  0.28  -0.29  -22.94  0.28  -0.28   -5.27  0.59  -0.66  105.14  0.92  -0.96     8187.26   0.22  -0.21      0.02      4168
   200.04832   198.27617  -15.36  0.62  -0.66  -16.55  0.63  -0.56   22.20  1.80  -2.07   80.90  0.38  -0.40     8182.33   0.16  -0.14      0.01      4425
   200.14139   200.04832   13.27  0.04  -0.04    4.17  0.01  -0.01   -3.90  0.20  -0.19   77.03  0.10  -0.11     8192.05   0.04  -0.03      0.10      2387
   200.46663   200.14139  -86.94  0.98  -0.96   -1.91  0.31  -0.31  -35.44  5.03  -4.98   57.11  0.05  -0.05     8194.10   0.02  -0.02      0.01      5055
   200.74487   200.46663    6.86  0.11  -0.11   -9.44  0.12  -0.12    3.15  0.29  -0.29  138.02  1.31  -1.34     8190.77   0.18  -0.17      0.01      5581
   200.97432   200.74487   -3.56  0.05  -0.06  -24.17  0.10  -0.10   -6.96  0.14  -0.14   72.24  0.16  -0.17     8183.38   0.09  -0.09      0.01      5577
   201.87897   200.97432  -15.83  0.14  -0.13  -15.67  0.13  -0.13    7.97  0.52  -0.50   69.77  0.35  -0.35     8195.33   0.10  -0.09      0.01      5108
   202.08717   201.87897  -14.92  0.14  -0.14  -12.30  0.10  -0.10    6.11  0.32  -0.30   46.27  0.06  -0.06     8191.43   0.05  -0.05      0.03      3738
   202.77934   202.08717   -6.44  0.09  -0.10  -49.06  0.26  -0.27   15.32  0.83  -0.86   66.01  0.19  -0.21     8196.53   0.05  -0.06      0.01      4850
   203.20097   202.77934  -41.57  0.12  -0.14  -18.62  0.06  -0.06    8.20  0.04  -0.04   79.06  0.17  -0.19     8189.66   0.05  -0.05      0.01      4440
   204.06544   203.20097  -16.93  0.06  -0.06    5.78  0.45  -0.46  -18.62  1.43  -1.44   45.39  0.02  -0.02     8200.84   0.01  -0.01      0.01      4762
   204.36078   204.06544  -22.22  0.21  -0.22  -16.30  0.05  -0.06   14.29  0.90  -0.88   88.32  0.20  -0.22     8186.23   0.07  -0.07      0.13      2672
   204.48595   204.44501   25.55  0.69  -0.65  -21.12  0.30  -0.31  -46.29  3.89  -3.86   67.27  0.10  -0.11     8192.87   0.03  -0.03      0.03      3753
   204.73761   204.48595  -33.73  0.16  -0.16  -50.39  0.09  -0.08   15.70  0.69  -0.74   62.05  0.06  -0.06     8192.16   0.02  -0.02      0.01      5141
   204.92068   204.73761   -8.51  0.09  -0.08   -3.11  0.08  -0.08   -2.91  0.41  -0.41  102.27  0.72  -0.83     8193.46   0.14  -0.13      0.01      5525
   205.82895   204.92068   -3.46  0.20  -0.20  -23.99  0.38  -0.38  -12.52  1.67  -1.73  149.74  1.57  -1.76     8186.18   0.25  -0.24      0.01      5186
   206.09047   205.82895  -43.98  0.67  -0.61  -17.35  0.34  -0.33   -9.12  1.68  -1.70  132.93  1.56  -1.50     8185.14   0.28  -0.26      0.01      4183
   206.58504   206.09047    9.60  0.37  -0.41    6.59  0.08  -0.07  -18.21  1.42  -1.47  124.45  0.95  -0.94     8174.55   0.28  -0.28      0.01      5556
   206.86514   206.58504  -15.08  0.14  -0.13  -13.96  0.16  -0.19   -3.28  0.71  -0.77  138.90  0.95  -0.81     8187.87   0.12  -0.12      0.01      5461
   207.56108   206.86514  -26.60  0.24  -0.24  -23.89  0.43  -0.45  -14.28  2.11  -2.06   83.48  0.18  -0.17     8193.65   0.04  -0.03      0.01      4347
   207.96104   207.56108   24.27  0.44  -0.43    0.68  0.15  -0.13   -5.55  0.53  -0.54   88.29  1.00  -1.16     8168.29   0.66  -0.58      0.01      5128
   208.13155   207.96104   17.75  0.20  -0.20  -24.68  0.91  -0.88   -8.05  1.81  -1.77   53.68  0.03  -0.03     8203.16   0.01  -0.01      0.01      5058
   208.40663   208.13155  -38.46  0.24  -0.26  -16.64  0.12  -0.12    5.04  0.20  -0.22   84.72  0.39  -0.40     8196.81   0.05  -0.06      0.23      2391
   208.62822   208.40663  -14.76  2.19  -2.33  -15.23  1.12  -1.00  -56.86  4.64  -4.50  148.66  2.48  -2.74     8140.72   1.36  -1.27      0.01      5065
   209.24973   208.62822  -35.23  0.23  -0.21  -32.02  0.76  -0.76  -16.69  2.55  -2.61   81.86  0.16  -0.14     8195.72   0.02  -0.02  -9999.99     -9999
   210.45631   209.25314  -90.80  0.49  -0.47  -32.01  0.13  -0.12   23.98  1.05  -1.04   48.90  0.03  -0.04     8189.59   0.03  -0.03      0.01      5433
   212.06509   210.45631    6.05  0.11  -0.10  -23.76  0.19  -0.17   -6.61  0.19  -0.20   72.44  0.34  -0.33     8179.63   0.17  -0.18      0.03      3460
   212.38239   212.06509   48.97  0.26  -0.25  -41.61  1.43  -1.45   -6.64  2.56  -2.67   76.47  0.13  -0.13     8204.61   0.03  -0.03      0.01      5558
   212.46474   212.38239  -24.74  0.10  -0.10  -16.34  0.59  -0.58   -9.54  1.52  -1.48   47.70  0.01  -0.01     8198.50   0.01  -0.01      0.01      4888
   212.54369   212.46474  -33.28  1.62  -1.67  -18.82  0.32  -0.30  -25.14  3.23  -3.42   50.02  0.06  -0.05     8187.42   0.05  -0.05      0.01      4125
   213.56340   212.54369   23.21  0.07  -0.08    5.23  0.02  -0.02   -6.48  0.19  -0.19   61.33  0.05  -0.05     8187.20   0.02  -0.02      0.02      3646
   213.70992   213.56340   43.07  0.42  -0.42  -14.62  0.38  -0.39  -26.62  1.68  -1.76   52.95  0.02  -0.02     8193.26   0.01  -0.01      0.01      5179
   214.40871   213.70992  -41.82  0.28  -0.30  -13.98  0.40  -0.37   -3.54  1.30  -1.16  102.12  0.39  -0.37     8188.04   0.06  -0.07      0.01      5434
   214.59824   214.40871   -4.88  0.08  -0.07  -27.57  1.07  -0.91  -14.46  2.26  -1.92   64.93  0.09  -0.09     8198.74   0.03  -0.02      0.02      3729
   214.94283   214.59824   31.05  0.12  -0.13    7.92  0.08  -0.09   -6.16  0.27  -0.28  104.13  0.30  -0.28     8181.33   0.07  -0.07      0.01      4381
   215.21477   214.94283    8.44  0.06  -0.06    5.48  0.08  -0.08   -0.22  0.28  -0.28   42.86  0.02  -0.01     8196.02   0.01  -0.01  -9999.99     -9999
   215.81964   215.58292  -28.57  0.83  -0.83  -17.79  0.47  -0.47  -15.58  2.49  -2.56   45.27  0.01  -0.01     8193.30   0.01  -0.01  -9999.99     -9999
   216.39424   216.23535  -31.09  1.23  -1.15   10.17  0.61  -0.59  -22.45  2.60  -2.74  139.26  3.47  -3.37     8156.20   1.32  -1.28      0.02      3946
   216.63185   216.39424    3.33  0.50  -0.49    0.36  0.34  -0.33   17.29  1.57  -1.53   40.00  0.01  -0.01     8195.23   0.01  -0.01      0.01      4003
   217.87665   216.63185   18.35  0.65  -0.71    1.99  0.14  -0.15   10.20  1.40  -1.54   50.93  0.22  -0.22     8188.31   0.11  -0.11      0.02      3889
   218.03357   217.87665   23.92  0.91  -0.84  -30.30  0.25  -0.24   17.66  1.97  -1.89   63.85  0.11  -0.12     8182.50   0.05  -0.06      0.01      4427
   218.03539   218.03357   31.88  0.38  -0.40  -20.37  0.40  -0.41  -19.43  1.35  -1.39   70.82  0.14  -0.13     8186.97   0.05  -0.05      0.01      4840
   218.21899   218.03539  -17.60  0.17  -0.15  -18.41  0.01  -0.01   13.78  0.28  -0.26   35.95  0.01  -0.01     8193.56   0.01  -0.01  -9999.99     -9999
   218.38075   218.22739  -57.33  1.77  -1.67    0.90  0.21  -0.23  -11.18  3.10  -3.27  136.45  0.96  -1.03     8142.47   0.56  -0.50      0.03      3598
   219.05090   218.38075   -3.06  0.46  -0.42  -12.34  0.71  -0.65   27.65  1.99  -1.85   69.34  0.08  -0.08     8189.97   0.02  -0.02  -9999.99     -9999
   219.83371   219.08826    7.81  0.09  -0.09    5.56  0.17  -0.17    1.36  0.43  -0.43   73.74  0.11  -0.10     8190.07   0.03  -0.03      0.01      5050
   219.96536   219.83371  -20.12  0.69  -0.74   -7.73  0.76  -0.81  -20.77  2.31  -2.50   51.16  0.03  -0.03     8192.26   0.01  -0.01      0.01      5138
   221.04680   219.96536  -13.52  0.11  -0.12   -5.58  0.09  -0.09    2.45  0.33  -0.32   62.48  0.06  -0.06     8186.52   0.03  -0.03  -9999.99     -9999
   222.94476   222.56377  -42.06  1.57  -1.72  -17.31  0.36  -0.37  -11.71  2.78  -2.85   82.27  0.23  -0.24     8166.29   0.15  -0.16      0.01      4731
   223.02158   222.94476   -1.40  0.15  -0.14   -1.60  0.14  -0.14    6.16  0.43  -0.39   75.29  0.17  -0.17     8182.01   0.07  -0.06      0.01      5195
   223.20229   223.02158  -31.36  0.71  -0.73   -9.55  0.58  -0.60   -7.93  1.80  -1.84   55.30  0.05  -0.05     8188.18   0.03  -0.02      0.02      4113
   223.87802   223.20229  -51.59  1.59  -1.62  -40.60  0.36  -0.33    7.32  1.82  -1.88   83.88  0.34  -0.34     8148.74   0.32  -0.35      0.05      3102
   225.10928   223.87802  -71.40  0.62  -0.65  -15.88  0.33  -0.34   21.77  1.28  -1.33   56.86  0.05  -0.04     8184.64   0.03  -0.03      0.01      4674
   225.58878   225.10928  -27.54  0.57  -0.54  -12.56  0.16  -0.16   13.95  0.58  -0.55   50.45  0.28  -0.30     8177.40   0.23  -0.24      0.03      3608
   225.62321   225.58878  -29.60  2.08  -1.88  -52.14  1.60  -1.48  -27.49  4.70  -4.16   81.79  0.63  -0.66     8174.75   0.31  -0.31      0.02      4028
   225.68402   225.62321  -74.38  1.46  -1.40  -16.90  1.20  -1.23   -5.98  3.25  -3.33   81.78  0.32  -0.31     8176.13   0.14  -0.16      0.01      4678
   226.58437   225.90131    5.30  1.53  -1.49  -33.98  1.51  -1.53  -38.06  3.76  -3.88   74.25  0.21  -0.23     8180.66   0.09  -0.09      0.01      4982
   227.46204   226.58437   -2.74  0.12  -0.13   -5.53  0.03  -0.03    4.92  0.14  -0.15   73.99  0.24  -0.24     8156.83   0.23  -0.23  -9999.99     -9999
   228.14616   227.96178  -25.51  2.24  -2.21 -125.70  2.41  -2.51  -10.19  5.57  -5.47   67.53  0.11  -0.11     8183.06   0.05  -0.05      0.01      5001
   228.43423   228.14616  -36.43  1.43  -1.47  -13.43  1.25  -1.32  -20.68  3.13  -3.21  106.82  0.92  -0.98     8163.25   0.43  -0.42      0.01      5182
   229.36548   228.43423  -16.69  0.25  -0.28   -9.76  0.23  -0.24    5.22  0.50  -0.52   85.01  0.65  -0.66     8172.78   0.32  -0.30      0.86      1759
   229.83842   229.36548   -1.75  2.19  -2.14  -52.92  3.11  -2.93  -56.92  6.05  -5.88   60.02  0.07  -0.07     8187.31   0.04  -0.03      0.17      2412
   230.11478   229.83842   18.11  0.09  -0.08  -60.82  0.13  -0.14   21.90  0.21  -0.22   71.02  0.08  -0.08     8183.18   0.03  -0.03      0.01      4663
   230.31657   230.11478   13.69  0.02  -0.02   -0.05  0.48  -0.51  -10.48  0.60  -0.63   44.54  0.03  -0.03     8200.07   0.02  -0.02  -9999.99     -9999
   235.73659   232.99300  -19.21  1.59  -1.60   -4.01  1.26  -1.19   55.63  2.61  -2.55  129.74  0.97  -1.02     8141.03   0.55  -0.54      0.01      5308
   236.81242   235.73659  -24.39  0.54  -0.58  -14.12  0.55  -0.60    3.75  1.00  -1.05   66.14  0.10  -0.10     8177.93   0.05  -0.06      0.01      5596
   237.32027   236.81242  -17.98  1.27  -1.24  -18.25  0.25  -0.26   -2.56  1.07  -1.14   36.72  0.11  -0.09     8186.63   0.10  -0.10      0.01      5529
   242.41357   237.32027   -1.04  0.56  -0.50  -18.43  1.11  -0.99  -11.40  1.56  -1.40   56.64  0.04  -0.04     8188.67   0.02  -0.02      0.01      4331
   242.80849   242.41357   14.77  0.47  -0.44    5.28  0.31  -0.29   -4.96  0.55  -0.51   52.19  0.06  -0.06     8176.40   0.05  -0.05      0.01      5130
   243.60497   243.41052  -30.70  0.15  -0.15  -18.19  1.21  -1.20   -3.29  1.24  -1.14   77.80  0.17  -0.17     8194.96   0.05  -0.05      0.02      3311
   244.20029   243.60497  -14.53  0.31  -0.32   18.19  0.06  -0.06   10.53  0.21  -0.20   32.79  0.02  -0.02     8187.97   0.01  -0.02      0.01      5282
   244.40942   244.20029   -5.83  0.17  -0.16  -13.12  0.44  -0.46    4.35  0.51  -0.48   78.17  0.16  -0.17     8182.83   0.08  -0.07  -9999.99     -9999
   247.10757   246.35130   -6.35  0.29  -0.29  -21.27  1.86  -1.82  -13.32  1.73  -1.74   45.49  0.03  -0.02     8196.62   0.02  -0.02      0.01      5599
   247.82828   247.10757   -5.66  0.58  -0.54  -16.96  1.22  -1.14   -7.49  1.29  -1.20   62.77  0.07  -0.06     8183.31   0.04  -0.04      0.01      5504
   251.04369   247.82828  -24.33  0.70  -0.75  -13.54  1.48  -1.57  -10.43  1.55  -1.62   32.70  0.00  -0.00     8196.51   0.01  -0.01      0.01      5411
   252.24452   251.04369    0.45  0.50  -0.49  -17.79  0.32  -0.31    0.89  0.41  -0.40   53.25  0.04  -0.04     8165.57   0.04  -0.05      0.07      2936
   252.53317   252.24452  -28.84  2.60  -2.64  -66.45  3.36  -3.21    2.66  3.38  -3.30   71.37  0.52  -0.47     8163.46   0.44  -0.43      0.01      5599
   254.12012   252.53317  -11.34  1.45  -1.24  -26.18  1.60  -1.39   -7.01  1.66  -1.43   62.00  0.11  -0.11     8167.66   0.10  -0.10  -9999.99     -9999
   257.61795   256.90155  -45.27  0.33  -0.32  -36.02  2.93  -2.93   -6.16  2.17  -2.19   51.28  0.05  -0.05     8196.31   0.04  -0.03      0.01      5425
   259.50644   257.61795   -2.45  1.19  -1.04  -16.27  1.41  -1.26  -15.62  1.20  -1.09   37.80  0.01  -0.01     8187.47   0.01  -0.01      0.03      3023
   270.69348   259.50644   56.38  1.05  -1.11    3.31  1.63  -1.60  -12.63  1.28  -1.28   59.89  0.10  -0.11     8169.52   0.10  -0.10      0.04      3055
   298.47922   270.69348   59.67  0.03  -0.04  -16.78  0.06  -0.06  -25.33  0.04  -0.03   30.20  0.00  -0.00     8195.14   0.00  -0.00      0.01      3679
   305.04791   298.47922    8.62  0.29  -0.32   16.11  1.45  -1.63   -9.51  0.22  -0.24   25.69  0.00  -0.00     8199.11   0.00  -0.00      0.01      5251
   323.02640   305.04791  -10.02  0.64  -0.64  -11.96  0.82  -0.83  -19.50  0.27  -0.30   16.28  0.04  -0.04     8179.83   0.08  -0.07      0.01      5153
   323.17960   323.02640  -21.33  0.34  -0.30   -3.27  0.44  -0.41  -10.46  0.35  -0.38  -17.85  0.26  -0.25     8164.51   0.21  -0.20      0.01      5351
   325.79218   323.17960  -23.51  0.78  -0.82   -9.73  1.16  -1.22   -0.89  0.99  -0.95    5.36  0.03  -0.03     8183.88   0.03  -0.03      0.02      4179
   329.28519   325.79218  -58.38  1.70  -1.41  -38.31  3.38  -2.83  -16.74  2.06  -2.43    9.33  0.01  -0.01     8189.13   0.02  -0.02      0.01      5026
   329.46979   329.28519  -41.11  0.44  -0.46  -10.85  0.93  -0.97  -15.57  0.69  -0.72   -4.47  0.17  -0.17     8183.86   0.15  -0.14      0.01      4537
   329.98102   329.46979  -47.52  1.23  -1.18  -20.18  2.92  -2.71   11.13  2.03  -2.17   -5.30  0.10  -0.09     8183.31   0.06  -0.07  -9999.99     -9999
   334.48157   331.06107  -25.78  0.76  -0.74  -39.14  1.57  -1.78  -25.42  1.51  -1.41  -77.94  1.63  -1.59     8148.78   0.98  -0.92  -9999.99     -9999
   338.10458   336.62366  -20.27  1.91  -1.82  -69.89  4.31  -3.91   18.10  4.26  -4.79    1.60  0.06  -0.05     8190.57   0.04  -0.04      0.01      4463
   339.40103   338.10458   -8.38  0.03  -0.04  -14.87  0.10  -0.09  -32.72  0.15  -0.14   -1.62  0.10  -0.10     8198.96   0.05  -0.06      0.01      5409
   340.00632   339.40103  -10.97  0.30  -0.31  -11.72  0.29  -0.27  -15.18  0.42  -0.39  -17.34  0.90  -0.93     8190.71   0.60  -0.55      0.01      5446
   340.20001   340.00632   -5.86  0.10  -0.10  -22.52  0.36  -0.36  -16.60  0.35  -0.38    0.92  0.08  -0.07     8193.22   0.05  -0.06      0.01      4586
   341.48108   340.20001   23.46  0.31  -0.30   -5.35  0.45  -0.42  -13.92  0.28  -0.35   -0.91  0.37  -0.34     8196.83   0.24  -0.23      0.01      5202
   341.93207   341.86816  -47.20  0.52  -0.54  -18.87  0.91  -0.91   -7.98  1.17  -1.17  -34.44  0.54  -0.52     8182.91   0.21  -0.21  -9999.99     -9999
   342.44565   342.21631  -13.50  0.25  -0.24  -28.23  1.47  -1.42   -3.58  1.27  -1.26  -16.86  0.26  -0.24     8193.02   0.11  -0.11      0.19      2473
   344.68469   342.44565    9.03  0.10  -0.09  -16.59  1.58  -1.49  -54.52  1.07  -1.15  -14.59  0.17  -0.16     8197.57   0.07  -0.07      0.01      5366
   345.45648   344.68469  -28.42  0.07  -0.07  -14.04  0.09  -0.09  -15.13  0.13  -0.12  -12.67  0.08  -0.08     8191.47   0.04  -0.04      0.82      1092
   345.68710   345.45648  -30.36  0.13  -0.14   46.10  0.77  -0.73   24.88  0.77  -0.76  -13.57  0.10  -0.11     8194.87   0.05  -0.05      0.02      4216
   347.95309   345.68710  -25.32  0.11  -0.11  -12.39  1.07  -0.93  -34.81  0.89  -1.00    0.01  0.05  -0.04     8197.56   0.03  -0.03      0.49      1702
   349.19925   347.95309  -50.10  0.87  -0.84  -77.41  4.33  -4.08  -28.68  1.85  -1.98  -11.12  0.18  -0.17     8215.66   0.11  -0.10      0.01      5170
   349.25430   349.19925   -8.20  0.04  -0.04  -33.82  1.90  -1.88    2.95  1.81  -1.79   -3.12  0.07  -0.07     8199.98   0.04  -0.04  -9999.99     -9999
   350.31583   350.17773  -20.86  0.13  -0.13  -45.47  1.24  -1.12  -20.47  1.18  -1.25  -39.88  0.38  -0.37     8200.29   0.09  -0.10      0.01      4975
   353.61346   351.80045   -8.68  0.28  -0.27   11.98  1.70  -1.65  -17.85  1.16  -1.21    2.09  0.04  -0.04     8205.48   0.02  -0.02  -9999.99     -9999
   355.69907   355.57916   -0.95  0.05  -0.05  -26.02  0.39  -0.36  -15.94  0.40  -0.45   -7.69  0.17  -0.16     8203.89   0.08  -0.07      0.05      3107


==> table/parameters_table2.dat <==
     0.29067     7.30335   11.85  2960    87      4.80      0.14     -0.20      0.10   N    80   106
     0.64809    17.48399  -20.56  3045    87      4.21      0.15     -0.27      0.10   N    69    95
     0.77652    39.20759   -0.05  3083    81      4.58      0.13     -0.14      0.10   N    14    24
     1.82317    36.46536  -37.48  3101    78      4.41      0.13     -0.20      0.10   N    84    96
     2.23202    49.31638   -9.27  2937    71      4.74      0.12     -0.50      0.09   N   131   154
     2.45851    17.15581   -5.88  2918    81      4.61      0.14     -0.45      0.10   N    83   114
     4.60190    36.47204   -9.16  3006    72      3.42      0.12     -0.79      0.09   N    58    80
     5.12607    33.08272  -13.48  3015   104      4.70      0.17     -0.02      0.12   N    15    25
     5.42199    36.32373   10.62  3147    74      4.77      0.12     -0.26      0.09   N    42    57
     6.12484    36.83748  -30.92  3069    71      5.12      0.12     -0.25      0.09   N   133   148
     6.21236    39.99766    1.62  2971    81      4.24      0.13     -0.40      0.10   N    72    89
     6.75129    43.00825   12.38  3093    93      4.96      0.15     -0.33      0.11   N    15    32
     7.56252    40.79177   -6.67  2916    84      4.44      0.14     -0.47      0.10   N    81   106
     8.11219     7.31152   19.18  3044   111      3.86      0.18     -0.38      0.13   N    13    20
     8.58863     6.15964   24.44  3048   111      4.23      0.18     -0.26      0.13   N    15    22
     8.65799    40.83333   13.00  2916    72      4.66      0.12     -0.54      0.09   N   125   169
     8.70549    38.05650   22.32  2994    86      3.90      0.14     -0.33      0.10   N    15    24
     8.77599     8.63996    3.28  2927    96      4.64      0.16     -0.36      0.11   N    36    54
     9.05043    38.08974  -28.32  2932    73      4.18      0.12     -0.69      0.09   N    23    40
     9.13565    41.40919   10.86  3169    83      4.04      0.14     -0.24      0.10   N    29    45
     9.50322    40.43977  -24.09  3050    92      4.50      0.15     -0.25      0.11   N    86   114
     9.55365    38.84236  -23.16  2900   102      4.50      0.17     -0.59      0.12   N    42    51
     9.82952    40.72226 -328.87  3111    96      3.50      0.16     -0.24      0.11   N    27    36
     9.85663    41.74927  -44.17  2946   106      4.73      0.17     -0.42      0.12   N     9    14
    10.09341    42.58197  -17.07  3009   103      3.59      0.17     -0.47      0.12   N    28    36
    11.03242    42.57972   -0.37  2751   101      4.02      0.17     -0.76      0.12   N    58    86
    11.04796    38.32917  -35.09  2978   142      3.71      0.23     -0.50      0.16   N     8     9
    11.45852    35.78562  -32.29  2992    88      4.90      0.15     -0.30      0.11   N    64    83
    11.68433    29.72253   -6.17  3063   168      4.75      0.27     -0.75      0.18   N    12    21
    12.09914     7.21904   -5.57  3098    90      4.80      0.15     -0.39      0.11   N    53    69
    12.44666    37.46155   -1.07  2921    86      4.61      0.14     -0.39      0.10   N    29    45
    12.57242    40.92285    0.66  3123    89      5.25      0.14     -0.02      0.11   N    25    35
    12.58513    28.65041   -2.39  3115    86      5.28      0.14     -0.05      0.10   N    72    90
    13.01419    28.21806  -14.51  2900   146      4.50      0.24     -0.99      0.16   L     5    10
    13.32259    39.75626   14.07  2749   132      4.24      0.22     -0.50      0.15   N     5    11
    13.44667    36.56285    0.06  2942    81      4.07      0.15     -0.79      0.13   N    10    15
    13.54300     5.15804   17.00  2967    71      4.14      0.12     -0.36      0.09   N   195   222
    13.59737     2.18826   19.74  3142   127      4.98      0.21     -0.52      0.14   N     8    11
    13.66949    36.33051  -48.45  2959    86      4.44      0.14     -0.32      0.10   N    37    52
    13.91789    41.96475  -91.60  3005   116      4.46      0.18     -0.30      0.13   N    17    23
    13.98465    37.81901    0.06  2969    81      3.80      0.15     -0.50      0.13   N    10    14
    14.19467    39.98317    8.87  2927    94      4.47      0.15     -0.42      0.11   N    20    31
    14.32015    42.60428   -3.57  3032   111      4.66      0.18     -0.52      0.13   N     9    15
    14.59286    39.03305   -4.85  2947    74      4.03      0.12     -0.50      0.09   N    39    59
    14.60941    40.96502   12.77  3047    88      4.46      0.15     -0.26      0.11   N    81   101
    14.87851    44.78877   39.38  3076    96      4.99      0.15     -0.12      0.11   N    21    32
    14.95670     7.91706    6.45  2890   133      4.73      0.22     -0.27      0.15   N    10    22
    15.01654    55.90959  -35.76  3000    68      3.09      0.11     -0.87      0.09   N    80   104
    15.04106    42.14177    3.90  3058    87      4.92      0.14     -0.21      0.10   N    80   107
    15.05861    34.06827   13.02  3076    70      4.88      0.12     -0.16      0.09   N   210   250
    15.12043     5.33891   15.11  3151    89      5.02      0.15     -0.12      0.11   N    37    48
    15.18199    35.30248   -7.84  3038    82      4.07      0.13     -0.31      0.10   N    21    33
    15.51589    41.16195   40.52  2755   110      4.33      0.18     -0.50      0.13  h?    10    23
    15.77892    46.52412   22.22  3053   108      4.61      0.17     -0.23      0.12   N    13    19
    15.88307    27.19079  -25.09  3063    97      4.88      0.16     -0.18      0.11   N    78    97
    15.93150    39.34095    3.06  3091    75      4.30      0.13     -0.23      0.09   N    84   110
    15.93207    37.17083    3.51  3081   100      4.72      0.17     -0.09      0.12   N    63    79
    16.16718    11.49660   -0.17  3004   105      4.87      0.17     -0.25      0.12   L    57    82
    16.21154    49.46694  -69.97  3024    80      3.86      0.13     -0.38      0.10   N    92    98
    16.24323    45.81067    8.12  2942   117      4.08      0.19     -0.50      0.13   N     9    14
    16.46675    41.18157  -81.45  3121    88      5.02      0.14     -0.05      0.10   N    18    26
    16.56550    33.80900  -17.87  2989   101      4.05      0.17     -0.28      0.12   N     7    14
    16.62959    32.50455  -23.56  3163    83      5.21      0.13      0.00      0.10   N    19    31
    16.91931    38.23059  -19.42  3090    76      4.99      0.13     -0.06      0.09   N   112   135
    16.98387    32.63731   15.39  3058    86      4.54      0.14     -0.15      0.10   N    53    60
    17.24106    45.00700   29.62  2885   103      4.71      0.17     -0.38      0.12   N    10    18
    17.24593     8.04303  -12.12  2982   104      4.79      0.17     -0.44      0.12   N    40    59
    17.90266    41.46442  -21.34  2817    97      4.36      0.16     -0.35      0.11   N    57    89
    17.95992    33.36241  -50.83  3001    83      4.13      0.14     -0.28      0.10   N    44    68
    18.09793    31.00304  -21.35  2873    93      4.50      0.15     -0.85      0.11   N     9    17
    18.58786    45.32848   -4.38  2797   138      3.99      0.23     -0.50      0.15   N     6    10
    18.65337    43.67350  -28.59  3125    86      5.02      0.14     -0.04      0.10   N    77    85
    18.79269    39.75781   15.81  3002    91      4.77      0.15     -0.24      0.11   N    22    36
    18.95464    47.04043   20.77  3104    67      4.52      0.11     -0.16      0.08   N   162   191
    18.96157    45.60573   16.00  3029    85      3.97      0.14     -0.35      0.10   N    31    41
    19.07160    34.08616   14.19  2962    83      4.12      0.14     -0.42      0.10   N    57    80
    19.58950    32.26877  -47.05  2768   128      4.84      0.21     -0.52      0.14   N     5    15
    19.68275    -2.94461   -3.31  3074    87      4.31      0.14     -0.23      0.11   N    46    63
    19.72692    46.76412   26.12  2961    78      4.21      0.13     -0.39      0.10   N    27    38
    19.81360    39.11383   -9.50  3000   116      4.63      0.19     -0.31      0.13   N    11    17
    19.84867    12.15829   29.88  3066    81      4.83      0.14     -0.21      0.10   N    73    87
    19.87749    38.24843    4.82  2983   100      4.21      0.16     -0.32      0.12   N    20    32
    19.93820    36.73763   17.16  3081    82      4.79      0.14     -0.15      0.10   N    61    97
    20.03277    34.26565   -9.08  3112    85      5.20      0.14     -0.07      0.10   N    70    83
    20.03481    -3.84380  -10.07  3047    91      3.85      0.15     -0.38      0.11   N    48    61
    20.06390    43.18733  -71.51  2740    80      4.11      0.13     -0.50      0.10   N    41    65
    20.07206    -1.17828    9.96  3113   119      4.38      0.19     -0.21      0.14   N    10    17
    20.07539     5.73361   -9.74  3038    68      5.15      0.11     -0.18      0.08   N   158   195
    20.11885    33.04416   -5.90  2909    94      4.77      0.16     -0.23      0.11   N    29    49
    20.19334    34.68137   -1.15  3055    88      3.92      0.15     -0.36      0.11   N    45    63
    20.19570    34.41690  -44.11  2982   141      4.12      0.23     -0.34      0.16   N     8    14
    20.43008    33.88176   -1.49  2932    88      4.26      0.14     -0.47      0.10   N    22    34
    20.54215    -0.99167   11.17  3072   109      4.35      0.17     -0.22      0.12   N    19    23
    20.60654    22.07546  -43.74  3041    77      4.51      0.13     -0.23      0.10   N    83   107
    20.83528    41.73125   -1.95  3017    86      3.34      0.14     -0.83      0.10   N    11    17
    20.85606    35.32771  -33.08  2734    98      4.01      0.16     -0.50      0.11  h?    14    29
    20.94326    -2.32188  -23.94  3057   100      3.93      0.16     -0.36      0.12   N    19    29
    21.06242    -1.91769    2.24  3124    88      5.17      0.15     -0.12      0.11   N    62    89
    21.13035    -0.46597    3.22  2872    83      4.71      0.14     -0.36      0.10   N    84   115
    21.58211    30.08905    6.33  3009    72      3.64      0.12     -0.45      0.09   N   144   185
    21.72547     7.46792  -37.33  2960    86      4.39      0.14     -0.34      0.10   N    63    84
    21.90758    28.38821  -58.89  2742   107      4.12      0.18     -0.50      0.12   N     9    17
    21.92476    33.84088   22.17  3197   100      4.13      0.16     -0.11      0.12   N     7    12
    22.16353    33.30239   -3.65  2677   126      3.89      0.21     -0.50      0.14   N     7    18
    22.42839    26.41734  -20.52  2922    88      4.56      0.15     -0.44      0.11   N    26    40
    22.67928     2.60981  -30.24  2995    70      4.08      0.12     -0.32      0.09   N   200   246
    22.90105    -0.96671   16.62  2967   105      4.68      0.17     -0.33      0.12   N    47    66
    22.98315    -0.70680   -5.45  3041   105      4.95      0.17     -0.15      0.12   N    35    52
    23.08521    27.03293  -28.03  3075    78      5.09      0.13     -0.15      0.10   N    36    50
    23.16862     5.06769  -28.29  3095    95      4.36      0.15     -0.21      0.11   N    20    30
    23.17455    31.55243   -7.69  3061    99      4.03      0.16     -0.32      0.12   N     6     9
    23.20934    25.87748   -9.77  3067    95      3.83      0.16      0.17      0.11   N    34    52
    23.23241    19.92363    7.81  2939    82      4.23      0.14     -0.46      0.10   N    63    83
    23.32286    24.77840   -9.86  2992    86      4.42      0.14     -0.17      0.10   N    96   127
    23.50500    28.90570   14.02  3002    88      4.42      0.14     -0.15      0.11   N    14    28
    23.58152    29.33255   20.71  2894    78      4.84      0.13     -0.42      0.10   N    84   118
    23.69247    28.21337   23.33  3085    81      3.72      0.13      0.00      0.10   N    19    36
    23.78134    30.15795   18.20  3137    74      5.08      0.12      0.00      0.09   N   101   115
    23.79090    31.96446  -26.04  2914   115      4.77      0.19     -0.23      0.13   N    11    21
    23.96764    27.91674  -37.55  2886    82      4.72      0.13     -0.28      0.10   N    26    55
    24.05140    29.50949   -9.30  2887   104      4.72      0.17     -0.40      0.12   N    13    24
    24.21913    33.36530    6.43  3061    92      4.14      0.15     -0.29      0.11   N    26    42
    24.73775    29.32515   -1.53  2903    90      4.87      0.15     -0.30      0.11   N    38    51
    24.85204    31.33529   -4.55  3052    96      4.65      0.16     -0.28      0.11   N    34    41
    24.91853    28.92943  -10.64  2965    81      4.66      0.13     -0.51      0.10   N    22    30
    25.07607    29.03692   -1.62  3127    85      5.22      0.14     -0.05      0.10   N   104   123
    25.13155    19.98458   30.61  3099    77      4.31      0.13     -0.23      0.09   N    98   124
    25.23012    26.59928   -1.70  3000    75      4.06      0.12     -0.50      0.09   N    18    25
    25.80690    30.45744   -3.49  3006    90      4.13      0.14     -0.36      0.11   N    20    34
    25.81886    20.82401   24.29  3000    72      3.88      0.12     -0.37      0.09   N   107   147
    25.90748    29.02104   -7.87  2964    97      3.98      0.16     -0.46      0.11   N     9    15
    25.91972    32.86447  -48.27  2975    85      4.10      0.14     -0.38      0.10   N    21    36
    26.18939    27.44518   -8.41  2965    80      4.29      0.13     -0.33      0.10   N    28    46
    26.31977    16.61645   -6.59  3076    71      5.10      0.12     -0.23      0.09   N   246   302
    26.46877    30.23757  -24.58  3123   107      5.03      0.17     -0.04      0.12   N    12    17
    26.56900    32.06446   -2.92  3038    81      4.08      0.13     -0.31      0.10   N    27    41
    26.57244    30.78267   24.11  2828   136      4.36      0.22     -0.32      0.15   N     6    13
    26.57460    31.16621  -36.87  3064    78      4.46      0.13     -0.18      0.10   N    26    36
    26.84536     3.97611  -30.41  2985   114      4.03      0.18     -0.40      0.13   N    13    20
    26.93284    31.76161  -73.60  3077    95      4.57      0.15     -0.14      0.11   N    13    24
    27.02500    31.42238  -30.18  3000    82      3.72      0.13     -0.50      0.10   N    15    25
    27.09439    32.14046  -17.81  2960    82      4.80      0.13     -0.20      0.10   N    21    38
    27.19842     0.24093   22.09  2905   106      4.80      0.18     -0.44      0.12   N    32    52
    27.59063     3.69777    4.14  3042    95      4.44      0.16     -0.34      0.11   N    45    58
    27.91483    46.87804   12.99  3165   113      5.50      0.19      0.00      0.13   N    53    71
    27.93189     0.77189   30.97  2843    91      4.55      0.15     -0.61      0.11   N    12    24
    28.16895    34.88623  -60.47  2977    84      4.02      0.14     -0.50      0.10   N    30    48
    28.41395    32.32287  -45.35  3118    75      2.61      0.12     -0.30      0.09   N    23    38
    29.08155    37.48162   47.49  3059   115      3.70      0.19     -0.20      0.13   N     5     9
    29.25444     8.65724   21.00  2922    82      4.59      0.14     -0.41      0.10   N    76    98
    29.50503    41.38094  -18.30  2994   175      4.96      0.28     -0.26      0.19   N    13    28
    32.33521     7.39138    1.44  3168    85      5.14      0.14     -0.02      0.10   N    76    93
    32.34854     2.64366   15.60  2975    93      4.73      0.16     -0.31      0.11   N    53    76
    32.57470     7.65825   12.49  3043    87      4.15      0.14     -0.28      0.10   N    86   105
    32.76273     0.94324  -28.20  3064    83      4.83      0.14     -0.18      0.10   N    60    91
    34.30363    51.41522  -19.96  2963    80      4.73      0.13     -0.21      0.10   N    38    61
    34.81504    27.12997  -54.05  3002    94      4.11      0.16     -0.28      0.11   N    35    44
    34.98380    59.32410   22.12  2737   115      4.02      0.19     -0.50      0.13   N    47    77
    35.51219    30.56636  -28.94  2885    88      4.71      0.15     -0.31      0.11   N    52    79
    35.57771     1.41512  -27.34  2962    90      4.70      0.15     -0.22      0.11   N    41    56
    35.75860     2.75747  -25.50  2884    97      4.77      0.16     -0.40      0.11   N    60    87
    35.86613    21.44195   22.60  2952    88      3.98      0.15     -0.50      0.11   L    49    64
    36.09476     1.94327  -24.89  2987    99      4.33      0.16     -0.27      0.12   H    25    35
    36.45532     3.08526-1240.77  2993   103      4.17      0.17     -0.38      0.12   L    32    44
    36.57847     2.96654-1240.77  2946    90      4.73      0.15     -0.27      0.11   H    64   100
    36.80491     7.27780  -40.72  3025    85      4.54      0.14     -0.02      0.10   N    47    63
    36.99947    23.34548   17.70  2899    85      4.74      0.14     -0.26      0.10   H    68    96
    37.04129     3.18000  -44.69  2977    88      4.89      0.15     -0.11      0.10   N    85   109
    37.11248     2.30908   16.51  2965    81      4.30      0.13     -0.35      0.10   H   122   161
    37.77710     3.61660   12.14  3149    83      5.18      0.14     -0.04      0.10   L    65    84
    37.81189     5.57760   -9.08  3002    96      3.54      0.16     -0.49      0.11   N    40    56
    37.81493     8.16652   49.50  2974   123      3.92      0.20     -0.44      0.14   N    16    22
    38.17995    19.88273  -54.76  3016    94      3.50      0.15     -0.42      0.11   N    26    34
    39.22782    36.51499   27.97  3116   116      4.88      0.19     -0.21      0.13   N    23    30
    39.31217     8.65225   20.19  2958    73      3.98      0.12     -0.46      0.09   N   102   133
    39.74075    25.22137   27.02  3021   136      4.62      0.22     -0.21      0.15   N    17    22
    39.86332    -3.54478   16.32  3112    89      5.02      0.15     -0.03      0.10   N    98   118
    40.52004    21.97667   -7.37  3034    94      4.04      0.16     -0.33      0.11   N    42    57
    40.81158    47.50114    6.57  2951   149      4.01      0.24     -0.49      0.16   N    15    26
    41.35291    12.68178   32.45  3022    86      3.84      0.14     -0.39      0.10   H    97   120
    42.14863    19.27440   33.53  2756   102      4.35      0.16     -0.50      0.12   N    22    36
    42.66916    -1.20146  -22.85  2991    99      4.06      0.16     -0.35      0.12   N    68    99
    42.96310    44.56926    4.22  3141   146      4.13      0.23      0.00      0.16   N    17    31
    42.98509    29.98313 -100.08  3166    87      4.63      0.14     -0.17      0.10   N    84   105
    43.33595    27.22630  -21.39  2641   102      4.40      0.17     -0.73      0.12   N     9    27
    43.78894    -0.59517  -11.27  2929   109      4.21      0.18     -0.50      0.13   N    46    63
    43.86292    27.08432  -26.01  2978    92      4.01      0.15     -0.40      0.11   M    33    45
    44.07495    20.10279   26.60  2919    91      3.94      0.15     -0.32      0.11   H    84   117
    44.09596    27.42189   28.94  2828    83      4.50      0.13     -0.73      0.10   L    19    32
    44.64142    -1.67787   -3.89  3142    82      5.15      0.14      0.00      0.10   N   128   151
    44.67064     0.06216   23.62  2939    95      4.33      0.16     -0.42      0.11   N    51    67
    44.83092     6.30454   43.32  2946   108      4.03      0.18     -0.50      0.13   N    40    46
    44.94397    38.92647   26.66  3044    76      4.39      0.13     -0.28      0.09   N   181   196
    45.24820    -3.29648    2.48  2963   103      4.46      0.17     -0.30      0.12   N    25    33
    45.59217    -2.18956  -42.22  2967   103      4.69      0.16     -0.32      0.12   H    16    25
    45.71574    26.70844  -46.61  2979    83      4.29      0.14     -0.31      0.10   N   103   137
    45.77211    28.94724   10.23  2942   108      4.08      0.18     -0.79      0.12   N     5    11
    46.20211    27.47073   16.84  2910    92      4.55      0.15     -0.48      0.11   N    42    62
    46.28364    27.70757   33.71  2962    76      4.51      0.13     -0.29      0.09   N   115   147
    46.56108    28.54025   11.52  3006    86      4.56      0.14     -0.94      0.10   N    15    26
    47.15233    12.59237   34.95  3009    81      4.81      0.14     -0.23      0.10   N    92   116
    47.25953     5.52763   15.31  3001   103      3.97      0.17     -0.49      0.12   N    10    19
    47.72557    61.11016  -20.21  3101    70      5.07      0.12     -0.22      0.09   N    49    65
    47.74116    28.44426    2.01  3011    85      4.91      0.14     -0.22      0.10   N    50    65
    47.81490     1.10850   23.09  2910    74      4.55      0.12     -0.45      0.09   N   276   321
    47.83000    60.01975   21.67  3088    74      4.88      0.12     -0.18      0.09   N    41    57
    48.10524     0.36612    4.58  2896    80      4.76      0.13     -0.50      0.10   N    53    92
    48.55291    28.67558   24.21  2899   119      4.74      0.20     -0.51      0.14   L    40    62
    49.23505     6.28398   24.40  2882   102      4.71      0.16     -0.42      0.12   N    19    33
    49.63355    -0.40885    1.49  3053    96      4.58      0.16     -0.23      0.11   N    25    38
    49.67294    53.91494   20.81  2953    65      3.97      0.11     -0.49      0.08   L    98   133
    50.37418    38.79140  -14.02  2875    82      4.69      0.14     -0.38      0.10   N    47    84
    50.45324    -0.86915    3.25  3096    90      4.57      0.15     -0.15      0.11   N    75    94
    50.98005    26.08777   -9.99  3172    97      5.10      0.16     -0.00      0.11   M    34    41
    51.37979    30.91880   46.09  2996    81      3.70      0.14     -0.42      0.10   H    81   106
    52.16539     5.22986    9.32  3047   114      4.11      0.18     -0.30      0.13   N    12    18
    52.73976    49.44386  -31.13  2976    71      4.39      0.12     -0.28      0.09   N    80   106
    53.02815     4.70379   13.49  2959    82      4.68      0.14     -0.32      0.10   N    70    91
    53.06678    28.24664   33.88  2960    80      4.19      0.13     -0.40      0.10   H    99   119
    53.63848    37.66764  -33.52  2747    96      3.97      0.16     -0.74      0.11   N    41    73
    53.75870    23.70989   39.55  2700   134      3.50      0.21     -0.50      0.15   H    15    30
    53.76486     6.39919   47.41  2926    97      4.30      0.16     -0.48      0.12   N    33    49
    53.94274    16.56224   13.15  2967   109      4.58      0.17     -0.25      0.12   N    15    27
    54.40190    40.92857   11.66  3131    75      4.97      0.12     -0.11      0.09   N    53    71
    54.50813    16.84438   15.82  2964    97      4.09      0.16     -0.42      0.11   M    43    64
    54.52489    29.87881  -14.75  2983    70      4.76      0.12     -0.29      0.09   N   121   149
    54.53010     6.57383   19.76  2972    97      4.06      0.16     -0.42      0.11   N    61    86
    55.18110    22.25196  -61.80  2836   110      4.50      0.18     -0.51      0.12   N    20    37
    55.23722    29.01917   -3.76  3084    63      4.14      0.10     -0.29      0.08   N    20    29
    55.75899    32.12433   20.85  3156    66      3.14      0.11     -0.71      0.08   H    63    97
    56.09222    23.18197   16.09  3047    99      4.34      0.16     -0.26      0.12   N    14    20
    56.25602    18.86975   15.65  2963    88      4.22      0.15     -0.43      0.11   N    57    73
    56.54256    21.88225   22.39  2728   139      3.69      0.23     -0.41      0.15   N     6    12
    57.11077    23.19165   25.66  2978    87      3.97      0.15     -0.41      0.10   M    84   103
    57.29742    18.05444   21.70  2956    95      3.98      0.16     -0.49      0.11   N    42    58
    58.08648    20.47811   40.20  2950    98      4.75      0.16     -0.25      0.12   N    40    62
    58.20207    24.81430  -12.51  3019   103      4.54      0.16     -0.25      0.12   N    20    27
    58.69165    24.27286  -11.25  2815    86      4.08      0.14     -0.41      0.10   N   106   144
    59.50140    25.05491   15.86  2985   102      4.45      0.17     -0.23      0.12   N    46    63
    62.13185    34.21043  -13.35  2856   172      4.64      0.28     -0.86      0.19   N     9    26
    62.65653    21.60257   33.26  2973    86      4.09      0.14     -0.41      0.11   N    31    41
    62.67036    14.73350   32.90  3166    75      2.72      0.12     -0.44      0.09   N    59    85
    63.29017    24.67219   45.85  3273   105      4.08      0.17      0.29      0.12   N    14    27
    63.30776    19.78930   29.19  2728   105      3.93      0.17     -0.50      0.12   N    55    73
    63.50402    11.24490   49.78  2940    75      4.41      0.13     -0.40      0.09   N    64    95
    64.38474    16.94965   22.25  2964   101      4.37      0.17     -0.29      0.12   N     5    10
    64.57753    22.22300    2.49  2968    90      4.31      0.15     -0.32      0.11   N    27    44
    65.18605    18.09983   28.97  2838    96      3.50      0.16     -0.49      0.11   N    87   112
    65.78494    11.59763   38.48  2991    79      3.72      0.13     -0.44      0.10   N    22    36
    66.40543     8.59136   37.16  2948    77      4.01      0.13     -0.50      0.10   N    27    54
    66.45394    18.87997   34.85  3042    81      4.56      0.14     -0.22      0.10   N    97   121
    66.57963    17.05048   17.70  2951    90      3.98      0.15     -0.50      0.11   N     8    13
    66.91225    17.30870    9.66  3135    72      2.77      0.12     -0.55      0.09   M    87   120
    67.07109    55.35471   22.96  3011    71      3.74      0.12     -0.44      0.09   N    41    56
    67.34024    27.02380    5.65  3266    80      2.11      0.13      0.00      0.10   H    34    75
    67.37378    26.28135   48.47  2830    96      3.50      0.16     -0.50      0.11   H    65    83
    67.50203    22.37514   41.35  2957    92      4.79      0.15     -0.21      0.11   N    50    67
    68.07340    11.68122    6.19  2756   103      4.34      0.17     -0.50      0.12   N    13    25
    68.20998    56.52880   -8.35  3000    71      3.12      0.12     -0.72      0.09   N    38    55
    68.47819    33.37705  -23.76  3029   114      4.74      0.19     -0.71      0.13   N    10    21
    68.58789    14.85470   30.29  3000    77      3.83      0.12     -0.50      0.09   N    19    26
    68.88867    52.14710   24.87  2900   143      4.50      0.23     -0.96      0.16   N    15    31
    69.09440    52.19740  -20.81  2837   131      4.71      0.21     -0.79      0.14   H    21    40
    69.85623     9.14946   43.53  2906    74      3.98      0.12     -0.49      0.09   N   124   161
    69.88151    16.25961  -40.56  2990    74      4.74      0.12     -0.27      0.09   N   229   287
    70.09817    -5.50180    4.04  2701    83      4.02      0.14     -0.50      0.10   N    59    99
    70.25841    19.90929   44.73  2901    87      4.51      0.15     -0.49      0.11   N    54    82
    70.26769    25.96553   37.16  2996    72      3.72      0.12     -0.41      0.09   H   151   173
    70.61122     7.78439   33.93  3043    66      4.37      0.11     -0.28      0.08   N   193   249
    70.88255    -0.35137   17.41  3125    71      5.10      0.12     -0.12      0.09   N   198   217
    71.25125    17.27209   43.81  3075    74      4.07      0.12     -0.31      0.09   N    24    37
    71.67759    24.98419   36.44  2973    94      3.97      0.16     -0.39      0.11   H    71    97
    71.97436    13.99394   -6.92  2982    72      4.67      0.12     -0.17      0.09   N   119   152
    72.00364    14.66603   37.66  3015    73      3.50      0.12     -0.42      0.09   H   132   153
    72.82879    25.94235   35.26  2972    91      4.83      0.15     -0.22      0.11   N    60    83
    74.78913    33.03098  -13.48  3017    73      4.66      0.12     -0.28      0.09   N    68    91
    75.23034    18.80728   60.00  3017    71      4.80      0.12     -0.21      0.09   N   129   167
    75.32487    22.61585   26.17  2970    74      4.16      0.12     -0.38      0.09   N   248   292
    75.82824    16.51626   45.63  2934    81      4.59      0.14     -0.41      0.10   N    58    79
    77.58305    27.23212  -60.22  2690    85      3.50      0.14     -0.50      0.10   M    49    79
    78.53506    29.37830   12.93  2780   121      4.00      0.19     -0.59      0.14   N    14    21
    78.67626    22.89267   38.99  2955    89      4.13      0.15     -0.41      0.11   N    43    64
    79.21748    30.86008   41.59  2996    97      4.54      0.16     -0.36      0.11   N    11    19
    79.32247    24.98311  -71.17  3000    96      4.39      0.16     -0.20      0.11   N    32    51
    79.45443    31.18843   31.37  2955    91      4.50      0.15     -0.29      0.11   H    67    96
    79.64372    27.31250    1.18  3256   135      4.88      0.22     -0.04      0.15   L     8    20
    79.88052    14.72897   27.54  3000    78      3.50      0.12     -0.50      0.09   N    16    23
    80.10014    -0.77554   39.13  3037    77      3.50      0.13     -0.37      0.10   N    34    53
    80.47155    11.79045  -14.39  3033    75      3.96      0.12     -0.33      0.09   N    24    39
    81.16331    20.26553  -57.13  3055    75      3.34      0.13     -0.66      0.09   N    39    55
    81.30157    36.21310   41.74  2978    83      4.38      0.14     -0.28      0.10   N    67    88
    81.77644     6.84383   31.50  2978   132      3.75      0.21     -0.48      0.15   N    18    32
    82.38362    45.36420  -16.40  3063    70      4.73      0.12     -0.27      0.09   N    29    37
    82.57436    29.93983   30.92  2882    91      4.71      0.15     -0.39      0.11   N    36    58
    82.80516    30.94250   35.70  2988    90      3.81      0.15     -0.43      0.11   M    60    72
    82.84545    28.05969  -48.07  3000    73      3.49      0.12     -0.72      0.09   N    39    59
    83.04000    27.91442  -28.33  2912   103      4.78      0.17     -0.44      0.12   M    27    43
    83.60026    29.38105  -23.22  2969   101      4.80      0.16     -0.32      0.12   N    23    32
    83.61160     7.03170   10.98  3150    78      4.94      0.13     -0.05      0.10   N    25    35
    84.32222     1.64285   15.42  2975    71      4.36      0.12     -0.29      0.09   N   101   133
    84.37503    13.49281   27.57  2959    68      4.27      0.11     -0.36      0.08   H   171   202
    84.85571    40.64294    8.46  2680   124      4.36      0.21     -0.50      0.14   N     6    15
    85.03573    13.00712   63.72  2874    86      4.77      0.14     -0.54      0.10   N    58    82
    85.22408     8.90505   15.17  3027    76      4.72      0.13     -0.25      0.09   N   356   432
    86.32918    25.19344   20.10  3033    83      3.50      0.14     -0.33      0.10   N    39    65
    87.54665     9.66773   29.48  2819    83      4.68      0.14     -0.65      0.10   N    93   124
    87.85448    55.18849   38.07  2827   106      4.67      0.18     -0.47      0.12   N     7    15
    88.44537    25.97600   16.24  2993    80      4.34      0.13     -0.24      0.10   N    16    25
    88.57299    28.13975   44.12  2897    92      4.27      0.15     -0.50      0.11   N    52    74
    89.32961    17.14109   18.74  2953   198      4.66      0.32     -0.34      0.21   N     8    17
    89.45221     0.79964  -37.80  2731    79      3.97      0.13     -0.50      0.10   N    38    67
    89.49282    26.24298   48.31  2980    80      4.00      0.13     -0.40      0.10   M    60    75
    89.51842    -1.93773   -8.62  3000    83      4.19      0.13     -0.27      0.10   N    15    26
    90.74284    22.75960   31.72  2969    78      3.80      0.13     -0.50      0.10   N    14    23
    90.87566    19.76541  -79.48  3000    78      3.11      0.13     -0.50      0.10   N    40    58
    91.16224     7.69788  -60.00  3053    76      4.53      0.13     -0.16      0.09   N   143   158
    92.75228    28.34090   41.94  2818   242      4.50      0.40     -0.68      0.25   N     5     8
    92.81090    -0.59368  105.35  2958    71      4.24      0.12     -0.39      0.09   N   195   228
    93.46322    42.71385   21.16  2956    87      4.78      0.14     -0.45      0.10   N    60    81
    93.65056    26.48868    6.59  2986    71      4.32      0.12     -0.36      0.09   N   191   237
    93.68653    16.83135    5.87  3062    77      4.98      0.13     -0.38      0.10   N    50    61
    94.11710    29.35098   36.78  2922    77      4.61      0.13     -0.39      0.10   N    67    86
    95.40197    32.37684  -24.61  3004    91      4.46      0.15     -0.30      0.11   N    97   125
    95.96335    45.66708   49.11  3050    80      4.47      0.13     -0.25      0.10   N   121   145
    96.08876    28.25117   -1.58  2917    90      4.79      0.15     -0.41      0.11  h?    51    73
    97.92509    27.71993 -100.12  2854    91      4.74      0.15     -0.97      0.11   N     9    19
    98.62018    29.90575  -21.57  2931   100      4.66      0.17     -0.69      0.12   N     6    10
    98.90117    39.50067   12.86  2980    90      4.90      0.15     -0.30      0.11   N    44    55
   100.10906    27.83607  -30.86  3071   101      5.03      0.16     -0.28      0.12   N    19    27
   100.55250    42.59755  -33.95  3036    85      4.22      0.14     -0.32      0.10   N    65    78
   100.80816    16.52876   19.43  2800   133      4.86      0.22     -0.67      0.15   N     8    18
   101.07504    41.47035   18.95  3033    83      4.00      0.14     -0.33      0.10   N    95   114
   101.56242    58.85376   -8.08  2971   126      4.69      0.21     -0.33      0.14   N    29    57
   101.95070    28.34557  -43.06  2967   101      4.34      0.17     -0.40      0.12   N    46    61
   101.98489    34.24626  -22.06  2896    82      4.83      0.14     -0.43      0.10   N    75   115
   102.09486    28.08234    9.52  3058    90      3.94      0.15     -0.35      0.11   N    71    93
   102.44180    16.64265   18.39  3074   101      4.15      0.17     -0.28      0.12   N    27    38
   102.44637    75.62971  -72.79  3011    73      4.07      0.12     -0.44      0.09   N    28    43
   103.26625    32.44954   30.63  3092    93      4.99      0.16     -0.06      0.11   N    63    78
   103.97396    28.81452   24.33  2968    82      4.29      0.14     -0.41      0.10   N   111   129
   104.03644    22.19347   52.07  2906    88      4.56      0.15     -0.47      0.11   N    56    80
   104.04208    40.91219   52.68  3008    83      3.99      0.14     -0.30      0.10   N    41    55
   104.16286     7.02091   26.01  3082   107      4.15      0.18     -0.28      0.12   N    27    39
   104.20589    13.49249  -14.11  3138    70      5.07      0.12     -0.06      0.09   N   188   214
   104.42606    20.10107   24.75  3011    72      4.51      0.12     -0.36      0.09   N    31    39
   105.03850     7.44268   42.69  3075    68      4.07      0.11     -0.31      0.08   N   147   165
   105.20914    27.99770  -25.16  3068    99      4.07      0.17     -0.31      0.12   N    41    67
   105.27415    26.23655   38.62  2897   103      5.00      0.17     -0.26      0.12   N    35    55
   105.62822    21.90680    0.93  3000    84      3.98      0.14     -0.34      0.10   N   107   127
   105.63862    27.68713   18.09  3005    92      4.41      0.15     -0.25      0.11   N    24    39
   105.84894    22.02675    3.66  3104    92      5.05      0.15     -0.13      0.11   H    44    60
   105.97068    17.41431    1.02  3073    76      4.87      0.13     -0.17      0.09   N   114   139
   107.66812    29.18678    2.86  3144    99      4.59      0.16     -0.14      0.12   N    23    31
   107.71621    27.11072   73.19  3090   106      4.43      0.18     -0.19      0.12   N    59    80
   107.72997    40.14220  -31.62  3013    83      4.60      0.14     -0.29      0.10   N    91   111
   108.04983    29.47704  -12.69  3013    60      3.71      0.10     -0.43      0.08   N    12    20
   108.77513    27.16785   22.22  3067   111      4.05      0.18     -0.32      0.13   N    19    33
   108.83983    29.79686  -60.08  3012   125      5.17      0.20     -0.05      0.14   N    12    19
   109.01347    31.69402   19.79  3023    95      3.85      0.16     -0.38      0.11   N    36    50
   109.42305    46.68734   27.17  3052    86      4.28      0.14     -0.24      0.10   N    58    72
   110.04689    15.39816   80.80  3003    72      3.56      0.12     -0.48      0.09   N   134   150
   110.10386    32.98023   19.78  3105    73      4.58      0.12     -0.14      0.09   N    59    83
   110.16939    30.44652   33.46  3044   138      4.59      0.22     -0.30      0.15   N    23    36
   110.28735    52.97225    3.26  3000    73      3.00      0.12     -0.66      0.09   N    41    62
   110.55554    37.81157   30.25  2955    89      4.10      0.15     -0.45      0.11   H    47    64
   110.71587    12.73823   30.89  3164   135      5.31      0.22      0.00      0.15   N    21    26
   110.80985     7.29482  -19.51  3086   129      4.15      0.20     -0.28      0.14   N    17    25
   111.37656    12.47174    9.05  3074    73      4.63      0.12     -0.20      0.09   N   116   136
   111.44682    35.62247  -35.55  3011    84      5.06      0.14     -0.22      0.10   N    67   103
   111.87369    29.10107    9.06  2979    94      4.84      0.16     -0.66      0.11   N    40    47
   112.32763    75.89982  -68.49  2992    73      4.84      0.12     -0.07      0.09   N    35    51
   112.53130    22.04976    0.14  2991    76      4.61      0.12     -0.34      0.09   N    22    36
   113.00008    26.38540  -40.13  3000    84      4.20      0.14     -0.38      0.10   N    26    33
   113.14253     6.11006   16.48  2948   140      4.74      0.22     -0.52      0.15   N    13    22
   113.91859    24.18361  -17.20  2913    88      4.86      0.15     -0.36      0.11   N    80   125
   114.24697    21.74723   31.93  3050    74      4.25      0.12     -0.25      0.09   N   141   178
   114.55610    36.56801   11.84  3084    91      5.10      0.15     -0.08      0.11   N    53    69
   114.69685    49.42277   52.66  2985    84      4.32      0.14     -0.27      0.10   N   104   135
   114.71196    18.48846    6.18  2962    73      4.36      0.12     -0.30      0.09   N   176   219
   115.39271    32.32794   60.74  2948    87      4.31      0.14     -0.40      0.11   N    49    72
   115.91749    17.89382  -19.06  3104    92      4.10      0.15     -0.30      0.11   N    36    46
   116.54591    45.43288   -5.42  2955    81      4.23      0.13     -0.44      0.10   N    64    86
   116.72145    39.75281   27.06  2886   127      4.79      0.21     -0.49      0.14   N     7    13
   116.73495    43.07098   32.56  2958   114      4.17      0.19     -0.41      0.13   N    26    42
   117.06826    33.52900   55.37  2947    85      4.14      0.14     -0.46      0.10   N    88   111
   117.23086    27.43618   11.78  3092    99      5.03      0.16     -0.04      0.12   N    39    58
   117.43954    13.01006    1.48  2999    74      4.07      0.12     -0.33      0.09   N    92   122
   117.67669    19.75504  -69.78  3000    80      3.85      0.13     -0.38      0.10   N    88   104
   118.10023    16.20315  -78.32  3238    84      2.10      0.14      0.00      0.10   N    42    74
   118.61067    44.24807    6.86  3022    86      3.84      0.14     -0.39      0.10   N    73    88
   118.84295    27.92543    3.62  2957    97      4.79      0.16     -0.21      0.12   N    38    61
   118.89956    29.01164   20.09  3044   106      4.38      0.17     -0.28      0.12   N    21    29
   119.25519    52.85006   -3.81  2839    88      4.63      0.15     -0.51      0.11   N    27    50
   120.03149    26.64859  -13.18  2978    80      3.93      0.13     -0.50      0.10   N    14    22
   120.12001    -3.11587   28.46  3061   127      4.20      0.20     -0.27      0.14   N    24    47
   120.23108    17.40554  -18.80  3134    70      5.30      0.12     -0.02      0.09   N   176   194
   120.33789    56.40031   13.88  2884    96      4.76      0.16     -0.41      0.11   N    68    96
   120.76807    18.62002    8.58  3366   131      4.26      0.22      0.38      0.15   N    28    36
   120.84551    39.51477  -18.22  3004    89      5.19      0.15     -0.49      0.11   N    57    74
   121.48806     4.28433   47.55  2994   121      4.40      0.20     -0.20      0.14   N    27    43
   122.93687    28.42485   11.23  3149    72      4.24      0.12     -0.25      0.09   N    18    26
   123.38177    49.04430    6.14  2800   122      4.59      0.20     -0.59      0.14   N    12    27
   123.49908    12.20900   17.65  3215   111      4.53      0.18     -0.22      0.13   N    22    32
   123.57375     2.88889   14.08  2927   214      4.64      0.35     -0.42      0.23   N     7    10
   123.80865    10.50325    2.18  2760   132      4.34      0.21     -0.56      0.15   N    15    25
   124.10145    26.26085  -22.89  3038    73      4.08      0.12     -0.31      0.09   N   120   133
   124.43447    17.20844   17.42  2990    76      4.32      0.13     -0.26      0.09   N    89   116
   125.06025    51.09183  -12.52  3041    82      5.16      0.14     -0.18      0.10   N    58    74
   125.29985     9.82948  -38.34  2961   118      4.41      0.19     -0.29      0.13   N    18    27
   125.52563    14.68514    9.07  3077    74      4.97      0.12     -0.11      0.09   N   106   133
   126.26053    44.69244   30.63  3043    91      3.83      0.15     -0.39      0.11   N    57    67
   126.96815    39.96323   30.54  2836    81      4.50      0.14     -0.50      0.10   N    91   140
   126.99116    47.39111   -9.03  3258   203      4.43      0.33      0.12      0.22   N     8    13
   127.46470     5.97729   43.65  3044    83      4.39      0.14     -0.28      0.10   N    75    95
   127.80152    15.51130   63.22  3168    93      5.26      0.15      0.00      0.11   N    26    35
   129.41885    48.38467  -17.82  3007   127      4.40      0.21     -0.37      0.14   N    27    43
   129.81700    12.89843   -2.18  2689   127      3.50      0.21     -0.50      0.14  l?     9    21
   130.12077    18.40093   90.11  2778   136      4.50      0.22     -0.67      0.15   N     7    13
   130.27208    28.33110    4.18  2912    92      4.85      0.15     -0.37      0.11   N    35    57
   130.69240    40.38011   -5.75  2990    91      4.74      0.15     -0.49      0.11   N    55    77
   131.58162     9.39466   37.88  3010   136      4.83      0.22     -0.32      0.15   N    15    21
   132.06944    33.15241    8.11  2901    85      4.67      0.14     -0.54      0.10   N    25    38
   132.34438    18.91113   35.29  2931    88      4.61      0.15     -0.39      0.11   N    52    71
   132.54388    52.43809  -26.04  3048    86      4.98      0.14     -0.32      0.10   N    49    68
   132.75491    15.13458   10.44  2961   207      4.39      0.34     -0.33      0.22   N     5     9
   133.06430    19.82644   21.45  3128    90      5.23      0.15     -0.06      0.11   N    51    58
   133.10211    25.68293   34.10  2989    74      4.63      0.12     -0.13      0.09   N   120   170
   134.46770    47.86954   -3.60  3025    78      4.89      0.13     -0.25      0.09   N   109   132
   134.56029    19.76293   13.08  2905   105      4.76      0.18     -0.47      0.12   N    47    70
   134.64540     7.98120  -19.95  2934    84      4.56      0.14     -0.37      0.10   N    74    94
   134.73647     9.69239   -2.83  2940   143      4.67      0.24     -0.37      0.16   N     7    10
   135.05994    42.95683  -14.25  2942    95      4.71      0.16     -0.57      0.11   N    41    62
   135.14517    47.56390  -15.98  3038   106      4.27      0.17     -0.31      0.12   N    20    33
   135.47246    50.39634    2.63  3017   153      3.77      0.25     -0.41      0.17   N    12    22
   136.08015    45.91517   10.82  2927    89      4.64      0.15     -0.36      0.11   N    68    87
   136.24895     8.54250   -2.40  2973   109      4.80      0.18     -0.20      0.12   N    14    23
   137.07758     5.05865   22.64  3033   115      4.01      0.19     -0.33      0.13   N    41    49
   137.10895    12.61341  -97.87  3099    76      3.50      0.13      0.00      0.09   N   122   151
   137.80313    -2.31783   38.74  2966   162      4.50      0.26     -0.79      0.17   N    14    24
   138.09035    -0.11209   26.60  3200   122      5.34      0.20      0.00      0.14   N    42    54
   138.12131    39.84903   39.40  3089    84      4.17      0.14     -0.28      0.10   N    36    48
   139.33315    39.16111   24.18  3040    82      4.70      0.14     -0.36      0.10   N    33    54
   139.34906    29.60064   11.88  3049    72      4.49      0.12     -0.25      0.09   N   124   144
   139.41238    40.82753   25.94  3117    80      4.87      0.13     -0.10      0.10   N    37    44
   139.67107    31.22138  -13.28  3028   154      3.71      0.25     -0.50      0.17   N    13    20
   139.67200    26.76353   36.53  2969    71      3.90      0.12     -0.47      0.09   N   156   191
   139.83372    21.90806   13.16  2873    85      4.84      0.14     -0.60      0.10   N    39    72
   139.99492    30.87089   95.35  2988    85      4.88      0.14     -0.29      0.10   N    87   113
   141.50076    24.17138   -6.16  2992    70      4.46      0.12     -0.35      0.09   N   143   179
   142.97487    31.48198   38.54  3057   197      4.93      0.32     -0.43      0.21   N     7    12
   143.44630    11.50655    9.82  3040    91      4.11      0.15     -0.30      0.11   N    36    53
   143.44865    40.73137   24.45  2987    80      4.45      0.13     -0.19      0.10   M   113   150
   143.78511    17.63504   24.69  3076   114      4.93      0.18     -0.13      0.13   N    13    17
   144.05913    29.16131   -6.09  2943   115      4.06      0.18     -0.50      0.13   N    16    24
   145.03973    51.56722  -10.92  3142    96      4.81      0.16     -0.12      0.11   N    31    42
   145.69180    55.51740   -4.94  2648   123      4.28      0.20     -0.50      0.14   N    13    33
   146.07802    29.46235  -16.33  3004   101      3.86      0.17     -0.38      0.12   N    46    56
   146.83054    28.13119    9.73  2749   159      4.50      0.26     -0.92      0.17   N     6    10
   146.91127    37.17082  -89.67  2894    90      4.85      0.15     -0.42      0.11   L    70   106
   146.94662    31.84521  -22.68  2948   124      4.57      0.20     -0.32      0.14   N    11    18
   146.97073    43.41224   17.17  3134    97      4.14      0.16     -0.33      0.11   N    19    25
   147.33865    24.40469   24.04  2983    88      4.12      0.15     -0.41      0.11   N    70    82
   147.93700    33.46310   16.44  3002    71      4.36      0.12     -0.35      0.09   N    82   118
   148.45126    27.83176   32.15  3034   147      4.07      0.24     -0.33      0.16   N    12    18
   148.49011    22.61295   15.75  3007    92      4.49      0.15     -0.29      0.11   N    77    96
   148.80864    24.80376  -14.93  3019    69      4.84      0.11     -0.26      0.09   N   178   219
   150.24377    10.70115    9.87  3115    93      5.23      0.15     -0.00      0.11   N    79   102
   151.00214    30.46000   15.62  2933   143      4.17      0.24     -0.50      0.16   N     8    12
   151.09602    28.22396  -16.38  3095   111      4.87      0.18     -0.16      0.13   N    32    35
   151.12930    39.78751   30.34  2978    91      4.76      0.15     -0.30      0.11   N    72    96
   151.40392    -1.07257   53.11  2985   148      3.64      0.25     -0.50      0.16   N     6    11
   151.45555    37.98403   19.86  2958    92      4.30      0.15     -0.39      0.11   N    39    51
   151.61221    41.44909  -13.66  3060    96      4.99      0.16     -0.40      0.11   N    93   154
   152.08980    21.89574   33.39  3041    87      4.19      0.14     -0.29      0.10   N    74    97
   152.23808    -5.15063   17.82  2995   177      4.78      0.29     -0.26      0.19   N     8    11
   153.33627    46.79032   14.63  3046   121      5.01      0.20     -0.13      0.14   N    27    64
   154.05807     5.25824   26.92  2919   107      4.53      0.17     -0.43      0.12   N    19    32
   154.21307    39.59115   18.14  3079   110      5.14      0.18     -0.10      0.13   N    27    35
   154.34605    38.72984  -26.21  2949   105      4.19      0.17     -0.45      0.12   N    17    23
   154.50783    46.97203  -40.52  3179   144      4.76      0.24     -0.08      0.16   N     7    11
   154.72508    41.89075    5.11  2930   159      4.65      0.26     -0.35      0.17   N     5     8
   155.36971    17.21218  172.57  3086    82      4.15      0.14     -0.28      0.10   N    51    72
   155.96629    43.89254    0.07  2981    91      3.98      0.15     -0.40      0.11   N    70    84
   156.36021     5.21088   26.74  2878    99      4.70      0.16     -0.42      0.12   N    35    62
   156.41040    31.59381   33.35  3053   107      4.40      0.18     -0.23      0.12   N    36    47
   156.58064    41.74928   15.69  3037   104      4.21      0.17     -0.31      0.12   N    17    26
   156.86942    41.75138    8.52  3077    93      4.34      0.16     -0.22      0.11   N    55    71
   157.68266    16.40580   30.98  3098    77      4.39      0.13     -0.20      0.09   N   127   145
   158.00168    25.61940   33.78  2945    94      4.27      0.16     -0.26      0.11   N    63    87
   158.03247    42.08558   -5.73  2953   167      4.14      0.28     -0.47      0.18   N     6     8
   158.13676     6.50161   26.64  2963    98      3.92      0.16     -0.48      0.12   N    50    70
   158.21400    40.59482  -31.80  3089   100      4.35      0.16     -0.34      0.12   N    22    29
   158.22357    55.63055  -15.24  2976    83      4.30      0.14     -0.31      0.10   N   116   138
   158.66055    27.30736  -55.10  3112   139      4.35      0.22     -0.22      0.15   N    11    16
   158.78630    46.37123    6.17  3153    87      5.22      0.14     -0.02      0.10   N    67    86
   159.03706    19.39082    7.24  2886    90      4.72      0.15     -0.28      0.11   N    85   122
   159.24973    40.36400  -24.28  3017   103      3.76      0.17     -0.41      0.12   N    25    34
   159.34370    45.21078   -8.93  3070    93      4.30      0.15     -0.23      0.11   N    37    52
   159.36736    30.18453    4.39  2870   144      4.68      0.24     -0.42      0.16   N     6    12
   160.71863    30.33406   -6.27  3091    77      5.18      0.13     -0.24      0.09   N    92   108
   161.80144    40.44542   12.29  2838   119      4.50      0.19     -0.54      0.13   N    25    41
   161.80705    40.44701   11.12  2730   125      4.03      0.20     -0.35      0.14   N    10    19
   162.94785     2.89518   12.94  2877    89      4.89      0.15     -0.41      0.11   N    77   119
   163.10667    37.36540   -2.58  3146    65      5.28      0.11     -0.02      0.08   N   171   188
   163.62878    25.96332   21.67  3087    88      4.99      0.15     -0.13      0.10   N    95   116
   163.75397    48.86957   15.02  3098   103      4.24      0.16     -0.25      0.12   N    18    27
   163.86172    56.80253  -44.41  3047    82      4.39      0.14     -0.26      0.10   N    64    91
   164.26530    22.28857   24.35  2945   100      4.21      0.17     -0.44      0.12   N    75   134
   164.44371     4.89269   15.97  3026    73      3.90      0.12     -0.37      0.09   N   226   259
   164.78407    39.83080   -8.45  3026    99      3.89      0.16     -0.37      0.12   N    39    51
   164.96635    31.44988    5.57  3050    89      4.51      0.15     -0.25      0.11   N    66    90
   165.04262    19.03965  -12.56  3149    81      5.39      0.14     -0.05      0.10   N   100   130
   165.58357    48.89444  -22.70  3053    99      4.57      0.16     -0.23      0.12   N    32    48
   165.63957    36.83032   20.20  3063    77      4.06      0.13     -0.31      0.09   N    89   104
   166.13503    18.99716   16.58  3019    84      3.95      0.14     -0.40      0.10   N    77    96
   166.38942    32.23126   13.92  3014   151      5.07      0.24     -0.21      0.16   N    14    19
   166.78220     5.14063   19.18  2957    85      3.93      0.14     -0.50      0.10   N    50    72
   166.89333    48.40654  -62.58  2966   102      3.83      0.16     -0.50      0.12   N    22    30
   167.15601    11.76510   34.26  3228   102      5.00      0.17     -0.00      0.12   N    34    43
   168.42068    41.40346  -46.19  3054    88      4.83      0.15     -0.23      0.11   N    44    60
   168.82449    29.03468  -18.67  3051   121      3.83      0.20     -0.24      0.14   N     9    14
   168.95074    27.77098  -17.77  2800    80      4.68      0.13     -0.56      0.10   N    76   123
   169.57039    22.39438  -15.24  3039   118      4.71      0.19     -0.61      0.13   N     8    11
   170.12756    55.22606   -5.24  3096    96      4.89      0.16     -0.14      0.11   N    33    46
   170.12976    52.55721  -27.40  3056   124      4.78      0.20     -0.22      0.14   N    10    15
   170.28474    21.44097    5.94  2943   122      4.73      0.19     -0.50      0.14   N    15    22
   170.67915    37.93018  -10.54  2898    83      4.92      0.14     -0.33      0.10   N   111   142
   170.83179    -5.15179   11.27  3162    71      2.22      0.12     -0.22      0.09   N    90   136
   170.87227     1.90113    0.90  2776   162      4.92      0.26     -0.50      0.18  m?    10    20
   171.22191    13.38114   13.63  2956    73      4.15      0.12     -0.43      0.09   N   171   213
   171.37732    47.69264   -6.82  3024    97      4.88      0.16     -0.19      0.12   N    45    65
   172.02927     1.69179   13.27  3042   120      5.10      0.20     -0.20      0.14   N    53    66
   172.07056    56.91063  -15.77  3005    87      4.00      0.14     -0.30      0.10   N    58    76
   172.12900    30.10597   -2.26  2845   113      4.74      0.19     -0.48      0.13   N    29    51
   172.53206    29.75023   -3.58  3000   130      3.85      0.21     -0.67      0.14   N    15    24
   172.67744    54.94886  -30.28  3025   111      4.24      0.18     -0.09      0.13   N    17    27
   173.96555    53.11223   15.69  2971    97      4.80      0.16     -0.35      0.11   N    15    22
   173.98097    57.12628    1.59  2917    93      4.56      0.16     -0.47      0.11   N    66    86
   174.30762    31.94681  -27.44  3046   111      4.44      0.18     -0.26      0.13   N    22    29
   174.71890    29.50634   -0.59  3052    91      4.55      0.15     -0.24      0.11   N    60    73
   175.04163    30.32745   -8.51  3032    88      4.45      0.15     -0.24      0.10   N    89   116
   175.36069    29.07000  -60.54  2882   133      4.62      0.22     -0.76      0.15   N    11    19
   175.39085    -4.29261    4.36  3039    95      4.86      0.16     -0.23      0.11   N    45    67
   175.65247    -4.27679    9.86  3073    98      3.89      0.16      0.00      0.12   N    25    44
   177.03134    29.58081  -40.47  3117   101      5.12      0.17     -0.13      0.12   N    37    48
   177.69688    56.36915  -57.78  3000    99      3.84      0.16     -0.39      0.12   N    30    50
   177.72235     4.69415   19.09  2987   102      4.77      0.16     -0.45      0.12   N    19    29
   179.59119    51.95815  -59.92  2948    95      4.56      0.16     -0.32      0.11   N    57    78
   179.65158    10.38874   14.55  2943   146      4.25      0.24     -0.44      0.16   N     7    13
   179.73863    36.54480  -12.66  3064    90      3.99      0.15     -0.34      0.11   N    47    66
   180.11769    -0.10369   19.76  3143    71      4.95      0.12     -0.14      0.09   N   219   245
   180.69627    56.73289  -27.18  3057   107      4.94      0.17     -0.21      0.12   N    25    37
   181.05185     5.23658    7.34  2962    74      4.16      0.12     -0.44      0.09   N   243   285
   181.06216    32.77289   -9.61  2902    80      4.53      0.13     -0.55      0.10   N    93   112
   181.09274     0.88668   16.75  3010    76      3.66      0.13     -0.45      0.09   N   112   158
   181.12659    32.21651  -10.58 -9999 -9999  -9999.99  -9999.99  -9999.99  -9999.99   N     1     2
   181.40192    56.39533  -12.58  2991    70      4.17      0.12     -0.30      0.09   N   170   199
   181.64668    21.91881   -2.96  3074    99      5.02      0.16     -0.18      0.12   N    62    72
   182.03136    35.34094    2.75  2965   112      4.31      0.19     -0.31      0.13   N     5     8
   182.04671    -0.47013   12.97  3087    79      4.97      0.13     -0.11      0.10   N    44    62
   182.70097    33.57191    1.42  3023    90      3.85      0.15     -0.38      0.11   N    86   101
   182.85219    56.41021   -1.91  3061   109      4.98      0.17     -0.19      0.12   N    22    29
   183.01324    55.77773  -38.29  2942    95      4.71      0.16     -0.29      0.11   N    63   101
   183.17793    -4.57268 -184.70  3039   101      3.85      0.16     -0.30      0.12   N    25    32
   183.59045    55.20653  -30.86  3006   107      4.41      0.17     -0.36      0.12   N    23    34
   184.44940    28.12040  -84.72  2883   106      4.77      0.17     -0.52      0.12   N    23    34
   184.77740     7.75050   19.63  3037    93      3.85      0.15     -0.38      0.11   N    44    56
   185.26370     8.95516  -18.23  2887   120      4.72      0.19     -0.31      0.14   N    10    17
   185.36266    30.64317   13.75  3124   110      5.03      0.18     -0.05      0.13   N    23    35
   185.45924    46.54577   -4.89  2731   144      4.64      0.23     -0.84      0.16   N    16    44
   185.53789    18.53142  -21.13  3045   100      4.41      0.16     -0.27      0.12   N    29    40
   186.04031     3.93425   32.61  3026    71      3.89      0.12     -0.37      0.09   N   161   186
   186.05968     5.61775  -11.42  2940    87      4.70      0.14     -0.30      0.10   N    64    96
   186.43785     3.03696   24.21  3014    82      4.97      0.14     -0.21      0.10   N    92   118
   186.44942    28.60447  -16.79  2979   126      4.25      0.20     -0.32      0.14   N    14    18
   186.55595    56.09565    6.27  2920    87      4.60      0.15     -0.40      0.10   N    76   109
   187.90218    24.87424    7.74  3184    95      5.18      0.16      0.00      0.11  h?    28    36
   188.10001    25.47374   -2.02  2881   101      4.70      0.17     -0.35      0.12   N    55    90
   189.23132    35.36888  -14.04  3056    87      4.64      0.14     -0.22      0.10   N    82   102
   189.36012    29.87820   -2.38  2992    84      4.13      0.14     -0.33      0.10   N    61    90
   189.51456    13.33251   27.59  3036    94      4.19      0.16     -0.27      0.11   N    36    46
   190.02621    41.29997   -3.63  2971    82      3.95      0.14     -0.44      0.10   N    46    58
   190.31134    22.06626    0.49  3045   114      4.18      0.18     -0.27      0.13   N    11    16
   190.51057    60.89666  -30.10  3008    94      3.81      0.16     -0.36      0.11   N    33    44
   190.61646     9.44515    3.71  3034    85      4.02      0.14     -0.33      0.10   N    87   110
   191.39854    56.17016  -15.32  2890   120      4.05      0.19     -0.77      0.14   N    13    27
   192.23141    55.78802  -43.31  2982   135      3.68      0.22     -0.50      0.15   N    10    18
   192.61282    25.16717  163.73  3018    98      3.50      0.16      0.00      0.11   N    24    32
   193.07014    33.96066   17.74  2986    82      4.69      0.14     -0.13      0.10   N   101   142
   194.08578    21.29046    1.39  3248   100      3.99      0.16      0.25      0.12   N    23    35
   194.66423    54.91227   -0.56  3001   131      4.46      0.21     -0.13      0.15   N    11    17
   194.92531    10.02805    6.21  2947    95      4.74      0.16     -0.26      0.11   N    44    64
   195.18112    35.96638   -9.91  3008    75      3.50      0.12     -0.46      0.09   N    44 -9999
   195.42462    26.58349  -17.99  2993   116      4.47      0.18     -0.35      0.13   N    20    31
   195.53600    52.90839   -0.73  3035    92      4.03      0.15     -0.32      0.11   N    71    92
   195.58615    32.45307   20.53  3027    74      4.41      0.12     -0.36      0.09   N    23    36
   195.66664    22.08587   -0.30  2982    99      4.45      0.16     -0.24      0.12   N    41    52
   195.91919    27.62308  -21.10  3082   104      4.55      0.17     -0.15      0.12   N    30    44
   196.15367    31.69128   -9.29  3083    79      4.29      0.13     -0.24      0.10   N    88   101
   196.61665    29.45791  -99.25  3024   126      4.55      0.20     -0.38      0.14   N    15    18
   196.67867    36.03722    1.55  3049    92      4.48      0.15     -0.25      0.11   N    68    77
   196.70959    30.84836   11.14  2930   185      4.65      0.31     -0.55      0.20   N     6    11
   196.80482    55.82416   25.65  3126    99      4.45      0.16     -0.18      0.12   N    27    34
   197.13005    10.87180   -0.98  2916    88      4.66      0.15     -0.42      0.10   N    89   123
   198.02235    32.22566   -8.87  2938    81      4.40      0.13     -0.41      0.10   N   106   140
   198.07526    17.67584   -6.50  2939   153      4.70      0.25     -0.36      0.17   N     6     9
   198.27617     3.88664   20.50  2952   160      4.45      0.26     -0.34      0.17   N     7    11
   200.04832    21.03309   -1.90  3065    92      5.05      0.15     -0.17      0.11   N    60    76
   200.14139    18.32922  -50.63  3055    83      4.65      0.14     -0.22      0.10   N    78    97
   200.46663    27.99252    2.97  2982   146      4.63      0.24     -0.44      0.16   N     7    11
   200.74487     4.27542   -5.03  3041    82      4.33      0.14     -0.29      0.10   N    85   112
   200.97432    26.85542   -5.23  2833    86      4.53      0.14     -0.50      0.10   N    66    94
   201.87897     1.82735    6.03  2738   144      4.15      0.23     -0.50      0.16   H    21    34
   202.08717    30.05527    8.51  2716   156      3.67      0.26     -0.50      0.17   N     7    15
   202.77934    20.87458    0.09  3146    81      5.05      0.14     -0.05      0.10   N    89   106
   203.20097    42.67488  -15.35  3099    92      5.30      0.15     -0.05      0.11   N    27    40
   204.06544    20.04069    9.08  3110   120      4.47      0.19     -0.24      0.13   N    16    25
   204.36078    35.21251  -53.10  3054    71      4.43      0.12     -0.23      0.09   N   114   129
   204.44501    25.00711  -42.65  3102    70      4.96      0.12     -0.09      0.09   N    31    43
   204.48595    21.22181    2.22  3049    87      4.49      0.14     -0.25      0.10   N    66    80
   204.73761    32.74273   -4.17  3057    87      4.66      0.14     -0.21      0.10   N    88   114
   204.92068    30.33356  -16.30  3051   129      5.07      0.21     -0.16      0.14   N    12    18
   205.82895    28.99629  -17.68  3000    87      3.96      0.14     -0.50      0.11   N    33    43
   206.09047    18.90347  -15.11  3137    84      5.08      0.14     -0.06      0.10   N    61    75
   206.58504    32.52604   -7.62  3035    86      3.78      0.14     -0.41      0.10   N    73    87
   206.86514    32.93401  -21.80  3088    84      4.50      0.14     -0.17      0.10   N    83    97
   207.56108     1.50461    5.66  3035   136      4.20      0.22     -0.32      0.15   N     9    16
   207.96104    51.71445  -19.84  2964    87      4.41      0.14     -0.31      0.10   N    67    94
   208.13155    38.85546   -2.16  3053    87      4.57      0.15     -0.23      0.10   N    68    79
   208.40663     3.78097  -53.93  3036   117      4.23      0.19     -0.32      0.13   N     7    11
   208.62822    37.50922  -27.61  3092    92      4.48      0.15     -0.17      0.11   N    35    46
   209.24973     6.25034   -2.07  2946    91      4.40      0.15     -0.38      0.11   N    73   106
   209.25314     8.50242  -11.06  2932   107      4.66      0.18     -0.34      0.12   N    27    38
   210.45631    10.29695   -2.15  2969   112      4.34      0.18     -0.32      0.13   N    20    30
   212.06509    52.60777  -29.69  3009   112      3.64      0.18     -0.45      0.13   N    18    27
   212.38239    41.63583  -16.41  2940    82      4.10      0.14     -0.50      0.10   N   119   136
   212.46474     7.40709  -35.93  2948    75      4.32      0.12     -0.40      0.09   N   128   180
   212.54369    18.76984    2.02  2962   104      4.05      0.17     -0.44      0.12   N    25    36
   213.56340    28.79026  -18.52  3101   106      4.91      0.18     -0.08      0.12   N    50    58
   213.70992    35.49543  -13.67  3098    87      4.60      0.15     -0.15      0.11   N    55    68
   214.40871    45.59962  -24.67  3049    72      4.46      0.12     -0.18      0.09   N   141   175
   214.59824    29.93370    3.14  3105   102      4.36      0.17     -0.23      0.12   N    34    44
   214.94283    31.61927    2.99  2827    84      4.64      0.14     -0.53      0.10   N   106   137
   215.21477    36.95549  -25.49  3050    76      4.31      0.13     -0.25      0.09   N   233   268
   215.58292    23.87653  -26.41  3083    72      4.97      0.12     -0.16      0.09   N   155   175
   215.81964    13.30284   -2.12  2922    92      4.61      0.15     -0.39      0.11   N    75   105
   216.23535    20.03038  -30.74  3033   112      5.14      0.18     -0.36      0.13   N    12    19
   216.39424    25.66803   17.21  2867    75      4.67      0.13     -0.36      0.09   N   198   261
   216.63185    15.95025   17.02  2685   164      3.80      0.27     -0.50      0.18   N     5    13
   217.87665    17.29944   22.48  2811   146      3.80      0.24     -0.27      0.16   N     8    11
   218.03357    29.65191  -15.04  2993    94      4.38      0.16     -0.40      0.11   N    43    64
   218.03539     8.19204    3.10  2935   126      4.43      0.21     -0.39      0.14   N     6    11
   218.21899    26.63095  -12.77  3072    81      4.97      0.13     -0.14      0.10   N    80   102
   218.22739    12.77735  -36.49  3010    91      3.65      0.15     -0.45      0.11   N    68    82
   218.38075    34.29646   20.81  2745   105      3.96      0.17     -0.73      0.12   H    58    78
   219.05090    31.24362  -14.66  2953    79      4.53      0.13     -0.31      0.10   N   102   124
   219.08826    36.51204    4.73  3013    81      4.81      0.14     -0.28      0.10   N    77    93
   219.83371    30.55795  -26.84  3010    77      5.05      0.13     -0.22      0.09   N   114   139
   219.96536    25.99580   -3.61  3146    71      5.21      0.12     -0.04      0.09   N   144   195
   221.04680    25.63760  -25.38  3135    85      5.06      0.14     -0.05      0.10   N    81    90
   222.56377    13.03165  -33.16  2938    75      4.34      0.12     -0.43      0.09   N    93   120
   222.94476    28.86473    4.57  2933    89      4.67      0.15     -0.33      0.11   N    49    66
   223.02158    26.79788  -12.52  2943    90      4.61      0.15     -0.39      0.11   N    51    71
   223.20229    -2.06361  -25.02  2994   119      4.61      0.19     -0.15      0.13   N    14    21
   223.87802    21.41366  -14.70  3068    84      4.56      0.14     -0.21      0.10   N    59    73
   225.10928    -0.65757   -7.28  2942   128      4.67      0.20     -0.30      0.14   L    21    30
   225.58878    25.43189  -51.02  2725   141      4.31      0.23     -0.68      0.16   N     5    11
   225.62321    27.02998  -37.94  2967   103      4.45      0.16     -0.29      0.12   N    19    28
   225.68402    28.62161    8.16  3042   155      4.35      0.26     -0.29      0.17   N     6    10
   225.90131    29.13771  -43.03  2989   166      4.01      0.28     -0.33      0.18   N     5     8
   226.58437     1.24156    1.87  3011    85      4.02      0.14     -0.33      0.10   N    79   106
   227.46204    15.04722  -18.23  2897    72      4.87      0.12     -0.39      0.09   N   134   174
   227.96178    30.55064  -65.11  3007   102      4.25      0.16     -0.20      0.12   N    17    26
   228.14616    27.33118  -36.75  3149   162      5.25      0.27      0.00      0.18   N     5     7
   228.43423    27.39506   -5.48  3187   105      5.01      0.17     -0.03      0.12   N    38    47
   229.36548    33.95033  -71.67  2969    81      4.40      0.13     -0.05      0.10   N    89   112
   229.83842    34.06182   -2.40  3015    78      3.74      0.13     -0.42      0.10   N    90   108
   230.11478    55.64710   -8.20  2979   114      4.83      0.18     -0.30      0.13   N    24    32
   230.31657    39.75469  -47.74  2945   116      4.49      0.18     -0.35      0.13   N    17    24
   232.99300    24.75555   34.65  3011   104      3.97      0.17     -0.50      0.12   N     5     9
   235.73659    28.82412  -13.70  3025    72      4.91      0.12     -0.23      0.09   N   107   146
   236.81242     1.82266  -17.38  2914    85      4.78      0.14     -0.22      0.10   N   121   159
   237.32027    39.58326  -19.46  3151    96      5.23      0.16     -0.04      0.11   N    45    55
   242.41357    18.74407    7.54  2949    84      4.65      0.14     -0.37      0.10   N    77   102
   242.80849    -1.83235  -33.58  3056    68      4.68      0.11     -0.22      0.08   N   195   232
   243.41052    54.66452  -17.36  3017    79      4.04      0.13     -0.41      0.10   N    49    64
   243.60497    -2.84922   -3.80  2751    78      4.24      0.13     -0.50      0.10   N    92   158
   244.20029    44.71763   -6.89  2959    82      4.07      0.14     -0.43      0.10   N    95   120
   244.40942    44.75685  -37.01  3034    88      4.01      0.15     -0.33      0.11   N    65    78
   246.35130    52.61683  -25.15  2932    85      4.66      0.14     -0.34      0.10   N    95   122
   247.10757    40.86142  -17.97  3107    76      5.07      0.13     -0.10      0.09   N   118   130
   247.82828    40.86439  -23.66  2956    82      4.12      0.14     -0.43      0.10   L    98   111
   251.04369    14.71865   -7.03  3025    97      4.11      0.16     -0.30      0.11   N    79   104
   252.24452    30.09349  -53.08  2999    94      4.06      0.16     -0.33      0.11   N    40    52
   252.53317    27.30049  -25.64  2931    77      4.46      0.13     -0.42      0.09   N    97   123
   254.12012    34.41877    5.75  3144    71      5.32      0.12     -0.05      0.09   N   126   144
   256.90155    55.71833  -36.36  3046    89      5.23      0.15     -0.13      0.11   N    67    80
   257.61795    27.96918  -20.23  2929    91      4.65      0.15     -0.52      0.11   N    31    42
   259.50644    32.34602   22.12  2987    71      4.37      0.12     -0.38      0.09   N   118   143
   270.69348    37.51395   -0.71  3000    83      3.95      0.14     -0.35      0.10   N   115   139
   298.47922    44.41489   15.92  2975   152      4.88      0.25     -0.12      0.17   N    11    16
   305.04791     9.89484  -10.12  3054    66      4.50      0.11     -0.23      0.08   N   158   182
   323.02640     0.67400   -6.39  3161    75      5.06      0.13     -0.10      0.09   N    81   108
   323.17960     2.00509  -17.10  2918    72      4.58      0.12     -0.44      0.09   N   134   167
   325.79218     7.75117  -41.80  3072   118      4.83      0.20     -0.17      0.14   N    34    49
   329.28519    10.20782  -12.39  2992    97      4.34      0.16     -0.19      0.11   N    42    69
   329.46979     8.97549  -36.71  3007   100      3.50      0.16     -0.29      0.12   N    18    31
   329.98102     3.02973   -9.50  3027    82      3.91      0.14     -0.36      0.10   N    78   108
   331.06107     7.58012  -21.85  3015   100      3.57      0.17     -0.42      0.12   N    43    49
   334.48157     7.84235  -10.65  3049    71      4.49      0.12     -0.25      0.09   N   128   158
   336.62366     0.92553  -63.15  2942    82      4.65      0.14     -0.35      0.10   N    69    97
   338.10458    27.45591    0.82  3031    77      3.97      0.13     -0.34      0.09   N    93   109
   339.40103    12.96308   -1.14  2976    79      4.08      0.13     -0.43      0.10   N   111   130
   340.00632     5.53749   -5.01  2794    79      3.97      0.13     -0.50      0.10   N    83   112
   340.20001    19.23282    5.00  3113    80      5.04      0.13     -0.05      0.10   N   108   119
   341.48108    16.10353  -15.53  2990    86      3.95      0.14     -0.38      0.10   N    63    81
   341.86816    -0.68659  -15.84  3052   101      4.90      0.17     -0.24      0.12   N    44    58
   341.93207    19.17378   -1.90  2949    79      4.75      0.13     -0.38      0.10   N    95   126
   342.21631    11.49355  -20.18  2980    94      4.32      0.15     -0.27      0.11   N    23    33
   342.44565    19.29475   18.20  3052    88      4.42      0.15     -0.24      0.11   N    68    91
   344.68469    -0.42519   -1.49  3013    81      4.39      0.13     -0.33      0.10   N    79    97
   345.45648     7.78063   10.71  3151   103      4.88      0.17     -0.12      0.12   N    53    65
   345.68710    10.73168   13.52  2994    90      4.44      0.15     -0.18      0.11   N    74    95
   347.95309    34.69688  -49.58  3052    73      4.28      0.12     -0.24      0.09   N    79    97
   349.19925    12.43059  -26.32  2939    80      4.70      0.13     -0.55      0.10   N    51    72
   349.25430    17.30723  -10.63  3052    88      4.54      0.15     -0.24      0.11   N    44    60
   350.17773    10.83244  -16.81  3052    83      4.55      0.14     -0.24      0.10   N    76    91
   350.31583    42.71057  -21.16  2984    76      4.25      0.13     -0.30      0.09   N   106   146
   351.78561    38.97284  -38.57  2889    76      4.69      0.13     -0.34      0.09   N    73   113
   351.80045    24.16936   21.03  3115   117      4.98      0.19     -0.09      0.13   L    26    36
   353.61346    43.36109  -13.25  3025    77      5.11      0.13     -0.19      0.10   N    77    97
   355.57916    11.64310   -5.44  2941    81      4.32      0.14     -0.42      0.10   N    96   132
   355.69907    12.46405  -40.76  3000    84      3.89      0.14     -0.37      0.10   N    54    66
   358.70798    17.55129   16.09  2902   101      4.09      0.17     -0.28      0.12   N     7    13

